Stochastic inflation from quantum field theory and the parametric dependence of the effective noise amplitude

The non-linear dynamics of long-wavelength cosmological fluctuations may be phrased in terms of an effective classical, but stochastic evolution equation. The stochastic noise represents short-wavelength modes that continually redshift into the long-wavelength domain. The effective evolution may be derived from first principles quantum field theory in an expanding background, through a sequence of approximations calling for additional scrutiny. We perform such an analysis, putting particular emphasis on the amplitude of the stochastic noise, which ultimately determines the cosmological correlations and provides a non-perturbative IR regulator to the dynamics.

==> figures/GaussianNNLO_NLOratio/GaussianNNLO_NLOratio.csv <==
0.001,0.9999997272825873
0.011,0.9999670102938868
0.021,0.9998797601610276
0.031,0.999737963710021
0.041,0.9995415995262861
0.051000000000000004,0.9992906379448571
0.061,0.998985041036801
0.07100000000000001,0.9986247625918607
0.081,0.9982097480972759
0.091,0.9977399347127713
0.101,0.9972152512417076
0.111,0.9966356180983386
0.121,0.9960009472711647
0.131,0.9953111422823399
0.14100000000000001,0.9945660981430893
0.151,0.9937657013051097
0.161,0.9929098296078908
0.171,0.991998352221914
0.181,0.9910311295876776
0.191,0.9900080133504818
0.201,0.9889288462909152
0.211,0.9877934622509795
0.221,0.9866016860557721
0.231,0.9853533334306526
0.241,0.9840482109138229
0.251,0.9826861158455831
0.261,0.9812668359460677
0.271,0.9797901497014629
0.281,0.9782558259320568
0.291,0.9766636237617395
0.301,0.9750132925010193
0.311,0.9733045715247411
0.321,0.9715371901443652
0.331,0.9697108674746883
0.341,0.9678253122948678
0.35100000000000003,0.9658802229036014
0.361,0.9638752869683149
0.371,0.9618101813681983
0.381,0.9596845720309285
0.391,0.9574981137629002
0.401,0.9552504500727889
0.41100000000000003,0.9529412129882515
0.421,0.9505700228655731
0.431,0.9481364881920433
0.441,0.9456402053808488
0.451,0.9430807585582668
0.461,0.940457719342896
0.47100000000000003,0.9377706466167064
0.481,0.9350190862876279
0.491,0.932202571043415
0.501,0.9293206200965047
0.511,0.9263727389195694
0.521,0.9233584189714527
0.531,0.9202771374131764
0.541,0.9171283568136627
0.551,0.9139115248448312
0.561,0.9106260739657005
0.5710000000000001,0.9072714210951005
0.581,0.903846967272597
0.591,0.9003520973072057
0.601,0.8967861794134523
0.611,0.8931485648343188
0.621,0.8894385874505855
0.631,0.885655563376075
0.641,0.8817987905382562
0.651,0.87786754824366
0.661,0.8738610967275314
0.671,0.8697786766870941
0.681,0.8656195087978173
0.6910000000000001,0.8613827932119901
0.7010000000000001,0.8570677090389269
0.711,0.852673413806063
0.721,0.8481990428075972
0.731,0.8436437088942569
0.741,0.8390065013727045
0.751,0.8342864855391645
0.761,0.8294827023091563
0.771,0.8245941671239353
0.781,0.8196198695713721
0.791,0.8145587726672545
0.801,0.8094098117788806
0.811,0.8041718942815742
0.8210000000000001,0.798843898366812
0.8310000000000001,0.7934246725267433
0.841,0.7879130342052554
0.851,0.7823077694639388
0.861,0.7766076318498036
0.871,0.7708113411771693
0.881,0.7649175827372083
0.891,0.7589250061818553
0.901,0.7528322244221289
0.911,0.7466378124819525
0.921,0.740340306305455
0.931,0.7339382015155184
0.9410000000000001,0.7274299521213051
0.9510000000000001,0.7208139691723152
0.961,0.7140886193564103
0.971,0.7072522235391072
0.981,0.7003030552412676
0.991,0.6932393390521703


==> figures/GaussianNNLO_NLOratio/GaussianNNLO_NLOratio2.csv <==
0.001,0.9999999971936371
0.011,0.9999996700287206
0.021,0.9999987975884621
0.031,0.9999973798715442
0.041,0.9999954168758263
0.051000000000000004,0.9999929085983438
0.061,0.999989855035313
0.07100000000000001,0.9999862561821224
0.081,0.999982112033338
0.091,0.9999774225827047
0.101,0.999972187823143
0.111,0.9999664077467484
0.121,0.9999600823447962
0.131,0.999953211607736
0.14100000000000001,0.9999457955251948
0.151,0.9999378340859754
0.161,0.9999293272780596
0.171,0.9999202750886005
0.181,0.9999106775039331
0.191,0.9999005345095647
0.201,0.9998898460901819
0.211,0.9998786122296446
0.221,0.9998668329109915
0.231,0.9998545081164336
0.241,0.9998416378273625
0.251,0.9998282220243414
0.261,0.999814260687112
0.271,0.999799753794591
0.281,0.9997847013248685
0.291,0.9997691032552144
0.301,0.9997529595620697
0.311,0.9997362702210534
0.321,0.999719035206957
0.331,0.999701254493751
0.341,0.9996829280545767
0.35100000000000003,0.9996640558617531
0.361,0.9996446378867713
0.371,0.999624674100299
0.381,0.9996041644721776
0.391,0.9995831089714218
0.401,0.9995615075662225
0.41100000000000003,0.9995393602239426
0.421,0.9995166669111194
0.431,0.9994934275934645
0.441,0.9994696422358621
0.451,0.9994453108023708
0.461,0.9994204332562207
0.47100000000000003,0.9993950095598158
0.481,0.9993690396747332
0.491,0.9993425235617235
0.501,0.9993154611807074
0.511,0.9992878524907792
0.521,0.9992596974502072
0.531,0.9992309960164267
0.541,0.9992017481460503
0.551,0.9991719537948589
0.561,0.9991416129178043
0.5710000000000001,0.9991107254690119
0.581,0.9990792914017751
0.591,0.9990473106685618
0.601,0.9990147832210056
0.611,0.9989817090099133
0.621,0.9989480879852619
0.631,0.9989139200961968
0.641,0.9988792052910339
0.651,0.9988439435172596
0.661,0.9988081347215264
0.671,0.9987717788496566
0.681,0.9987348758466418
0.6910000000000001,0.9986974256566432
0.7010000000000001,0.9986594282229887
0.711,0.9986208834881715
0.721,0.9985817913938565
0.731,0.9985421518808751
0.741,0.9985019648892242
0.751,0.9984612303580668
0.761,0.9984199482257349
0.771,0.9983781184297261
0.781,0.998335740906701
0.791,0.9982928155924895
0.801,0.9982493424220852
0.811,0.9982053213296466
0.8210000000000001,0.9981607522484974
0.8310000000000001,0.9981156351111249
0.841,0.9980699698491801
0.851,0.9980237563934812
0.861,0.9979769946740058
0.871,0.9979296846198957
0.881,0.9978818261594572
0.891,0.9978334192201569
0.901,0.9977844637286241
0.911,0.9977349596106516
0.921,0.9976849067911909
0.931,0.9976343051943585
0.9410000000000001,0.9975831547434257
0.9510000000000001,0.9975314553608303
0.961,0.9974792069681664
0.971,0.9974264094861903
0.981,0.9973730628348146
0.991,0.9973191669331151


==> figures/IRapproxGaussian/CrossxiPHIdotxiPHIdat.csv <==
-5.,-1.2260801911505997e-19
-4.95,-1.3531351332387448e-19
-4.9,-1.4992483166401116e-19
-4.85,-1.658066994250293e-19
-4.8,-1.835943913173696e-19
-4.75,-2.0201735792015063e-19
-4.7,-2.236166980751353e-19
-4.65,-2.471218623614421e-19
-4.6,-2.744386749103933e-19
-4.55,-3.023907621697852e-19
-4.5,-3.341544976918215e-19
-4.45,-3.6845933205562065e-19
-4.4,-4.0911691352382706e-19
-4.35,-4.523155938337964e-19
-4.3,-4.9932592240641005e-19
-4.25,-5.514184486625495e-19
-4.2,-6.098637220230962e-19
-4.15,-6.759322919089317e-19
-4.1,-7.470830594782929e-19
-4.05,-8.233160247311799e-19
-4.,-9.071722865093557e-19
-3.95,-1.0062751413381088e-18
-3.9,-1.1130012926921506e-18
-3.8499999999999996,-1.2248096417297183e-18
-3.8,-1.3569467815013891e-18
-3.75,-1.5043305143236374e-18
-3.7,-1.6618786425129373e-18
-3.65,-1.8346733637528145e-18
-3.5999999999999996,-2.027796875726795e-18
-3.55,-2.236166980751353e-18
-3.5,-2.4699480741935398e-18
-3.45,-2.744386749103933e-18
-3.4,-3.0391542147484296e-18
-3.3499999999999996,-3.3440860757599777e-18
-3.3,-3.699839913606784e-18
-3.25,-4.086086937554745e-18
-3.2,-4.512991542970912e-18
-3.15,-4.980553729855286e-18
-3.0999999999999996,-5.5294310796760726e-18
-3.05,-6.0986372202309624e-18
-3.,-6.728829732988162e-18
-2.9499999999999997,-7.440337408681774e-18
-2.9,-8.2331602473118e-18
-2.85,-9.066640667410031e-18
-2.8,-1.0001765041178778e-17
-2.75,-1.1058862159352145e-17
-2.6999999999999997,-1.2197274440461925e-17
-2.65,-1.349831704744453e-17
-2.5999999999999996,-1.4880674817363548e-17
-2.55,-1.6506978076091805e-17
-2.5,-1.8214596497756474e-17
-2.4499999999999997,-2.0003530082357557e-17
-2.4,-2.2199039481640703e-17
-2.3499999999999996,-2.4475864043860263e-17
-2.3,-2.7077949257825473e-17
-2.25,-2.9761349634727097e-17
-2.1999999999999997,-3.2851325826310784e-17
-2.15,-3.61039323437673e-17
-2.0999999999999996,-4.0007060164715114e-17
-2.05,-4.391018798566293e-17
-2.,-4.830120678422922e-17
-1.9499999999999997,-5.318011656041399e-17
-1.9,-5.870954764009007e-17
-1.8499999999999996,-6.456423937151179e-17
-1.7999999999999998,-7.090682208055199e-17
-1.75,-7.806255641895632e-17
-1.6999999999999997,-8.586881206085195e-17
-1.65,-9.400032835449323e-17
-1.5999999999999996,-1.0343288725511712e-16
-1.5499999999999998,-1.1351596745923231e-16
-1.5,-1.242495689668388e-16
-1.4499999999999997,-1.3595895242968226e-16
-1.4,-1.48318857196017e-16
-1.3499999999999996,-1.6263032587282567e-16
-1.2999999999999998,-1.7759231585312563e-16
-1.25,-1.9255430583342559e-16
-1.1999999999999997,-2.1011838102769076e-16
-1.15,-2.2768245622195593e-16
-1.0999999999999996,-2.47198095326695e-16
-1.0499999999999998,-2.673642557349254e-16
-1.,-2.90132501357121e-16
-0.9500000000000002,-3.1094918306884267e-16
-0.8999999999999995,-3.3566899260151217e-16
-0.8499999999999996,-3.6038880213418167e-16
-0.7999999999999998,-3.8510861166685117e-16
-0.75,-4.111294638065033e-16
-0.7000000000000002,-4.371503159461554e-16
-0.6499999999999995,-4.644722106927901e-16
-0.5999999999999996,-4.917941054394248e-16
-0.5499999999999998,-5.152128723651117e-16
-0.5,-5.43835809718729e-16
-0.4500000000000002,-5.672545766444159e-16
-0.39999999999999947,-5.906733435701028e-16
-0.34999999999999964,-6.140921104957897e-16
-0.2999999999999998,-6.323067069935462e-16
-0.25,-6.4791921827733745e-16
-0.1999999999999993,-6.635317295611287e-16
-0.14999999999999947,-6.765421556309548e-16
-0.09999999999999964,-6.843484112728504e-16
-0.04999999999999982,-6.895525817007808e-16
0.,-6.895525817007808e-16
0.05000000000000071,-6.895525817007808e-16
0.10000000000000053,-6.843484112728504e-16
0.15000000000000036,-6.765421556309548e-16
0.20000000000000018,-6.661338147750939e-16
0.25,-6.4791921827733745e-16
0.3000000000000007,-6.323067069935462e-16
0.35000000000000053,-6.114900252818245e-16
0.40000000000000036,-5.906733435701028e-16
0.4500000000000002,-5.672545766444159e-16
0.5,-5.43835809718729e-16
0.5500000000000007,-5.165139149720943e-16
0.6000000000000005,-4.917941054394248e-16
0.6500000000000004,-4.644722106927901e-16
0.7000000000000002,-4.371503159461554e-16
0.75,-4.111294638065033e-16
0.8000000000000007,-3.864096542738338e-16
0.8500000000000005,-3.6038880213418167e-16
0.9000000000000004,-3.3566899260151217e-16
0.9500000000000002,-3.1094918306884267e-16
1.,-2.90132501357121e-16
1.0500000000000007,-2.680147770384167e-16
1.1000000000000005,-2.47198095326695e-16
1.1500000000000004,-2.2833297752544723e-16
1.2000000000000002,-2.0946785972419946e-16
1.25,-1.9255430583342559e-16
1.3000000000000007,-1.7694179454963432e-16
1.3500000000000005,-1.6263032587282567e-16
1.4000000000000004,-1.489693784995083e-16
1.4500000000000002,-1.3595895242968226e-16
1.5,-1.242495689668388e-16
1.5500000000000007,-1.1319070680748666e-16
1.6000000000000005,-1.0343288725511712e-16
1.6500000000000004,-9.432558900623889e-17
1.7000000000000002,-8.586881206085195e-17
1.75,-7.806255641895632e-17
1.8000000000000007,-7.123208273229764e-17
1.8500000000000005,-6.456423937151179e-17
1.9000000000000004,-5.870954764009007e-17
1.9500000000000002,-5.334274688628682e-17
2.,-4.830120678422922e-17
2.0500000000000007,-4.391018798566293e-17
2.1000000000000005,-4.0007060164715114e-17
2.1500000000000004,-3.6266562669640123e-17
2.2,-3.2851325826310784e-17
2.25,-2.9761349634727097e-17
2.3000000000000007,-2.699663409488906e-17
2.3500000000000005,-2.4475864043860263e-17
2.4000000000000004,-2.2199039481640703e-17
2.45,-2.008484524529397e-17
2.5,-1.8214596497756474e-17
2.5500000000000007,-1.64663204946236e-17
2.6000000000000005,-1.4921332398831755e-17
2.6500000000000004,-1.3538974628912737e-17
2.7,-1.2237932021930131e-17
2.75,-1.1058862159352145e-17
2.8000000000000007,-1.0001765041178778e-17
2.8500000000000005,-9.066640667410031e-18
2.9000000000000004,-8.212831456577696e-18
2.95,-7.440337408681774e-18
3.,-6.728829732988162e-18
3.0500000000000007,-6.0986372202309624e-18
3.0999999999999996,-5.5294310796760726e-18
3.1500000000000004,-5.000882520589389e-18
3.200000000000001,-4.512991542970912e-18
3.25,-4.086086937554745e-18
3.3000000000000007,-3.7100043089738355e-18
3.3499999999999996,-3.3440860757599777e-18
3.4000000000000004,-3.0391542147484296e-18
3.450000000000001,-2.744386749103933e-18
3.5,-2.4699480741935398e-18
3.5500000000000007,-2.2463313761184045e-18
3.5999999999999996,-2.027796875726795e-18
3.6500000000000004,-1.8346733637528145e-18
3.700000000000001,-1.6567964448294115e-18
3.75,-1.5043305143236374e-18
3.8000000000000007,-1.3569467815013891e-18
3.8499999999999996,-1.2248096417297183e-18
3.9000000000000004,-1.1130012926921506e-18
3.950000000000001,-1.0088162401798717e-18
4.,-9.071722865093557e-19
4.050000000000001,-8.233160247311799e-19
4.1,-7.470830594782929e-19
4.15,-6.759322919089317e-19
4.200000000000001,-6.098637220230962e-19
4.25,-5.514184486625495e-19
4.300000000000001,-4.9932592240641005e-19
4.35,-4.523155938337964e-19
4.4,-4.0911691352382706e-19
4.450000000000001,-3.697298814765021e-19
4.5,-3.341544976918215e-19
4.550000000000001,-3.023907621697852e-19
4.600000000000001,-2.7316812548951186e-19
4.65,-2.471218623614421e-19
4.700000000000001,-2.24251972785576e-19
4.75,-2.0201735792015063e-19
4.800000000000001,-1.8295911660692887e-19
4.850000000000001,-1.658066994250293e-19
4.9,-1.4992483166401116e-19
4.950000000000001,-1.359487880343152e-19
5.,-1.2260801911505997e-19


==> figures/IRapproxGaussian/CrossxiPIdotxiPHIdat.csv <==
-5.,2.0434669852509995e-22
-4.95,2.2552252220645745e-22
-4.9,2.4881592825595073e-22
-4.85,2.7740329022578337e-22
-4.8,3.049318610115481e-22
-4.75,3.366955965335844e-22
-4.7,3.7269449679189215e-22
-4.65,4.1186977060240355e-22
-4.6,4.552802091491864e-22
-4.55,5.039846036163087e-22
-4.5,5.5692416281970245e-22
-4.45,6.140988867593677e-22
-4.4,6.818615225397118e-22
-4.35,7.538593230563273e-22
-4.3,8.300922883092143e-22
-4.25,9.190307477709158e-22
-4.2,1.0164395367051604e-21
-4.15,1.122318655111948e-21
-4.1,1.24090326772755e-21
-4.05,1.3721933745519666e-21
-4.,1.5119538108489262e-21
-3.95,1.6771252355635147e-21
-3.9,1.8550021544869177e-21
-3.8499999999999996,2.041349402882864e-21
-3.8,2.261577969168982e-21
-3.75,2.507217523872729e-21
-3.7,2.769797737521562e-21
-3.65,3.0493186101154813e-21
-3.5999999999999996,3.3711911300721153e-21
-3.55,3.726944967918922e-21
-3.5,4.1165801236559e-21
-3.45,4.573977915173222e-21
-3.4,5.04831636563563e-21
-3.3499999999999996,5.573476792933296e-21
-3.3,6.14945919706622e-21
-3.25,6.810144895924576e-21
-3.2,7.521652571618188e-21
-3.15,8.300922883092144e-21
-3.0999999999999996,9.215718466126788e-21
-3.05,1.0130514049161433e-20
-3.,1.1214716221646937e-20
-2.9499999999999997,1.2366681029912785e-20
-2.9,1.3721933745519665e-20
-2.85,1.5111067779016718e-20
-2.8,1.666960840196463e-20
-2.75,1.836367429647323e-20
-2.6999999999999997,2.0328790734103208e-20
-2.65,2.249719507907422e-20
-2.5999999999999996,2.4801124695605915e-20
-2.55,2.744386749103933e-20
-2.5,3.035766082959413e-20
-2.4499999999999997,3.333921680392926e-20
-2.4,3.6862873864507153e-20
-2.3499999999999996,4.079310673976711e-20
-2.3,4.5129915429709123e-20
-2.25,4.946672411965114e-20
-2.1999999999999997,5.475220971051797e-20
-2.15,6.01732205729455e-20
-2.0999999999999996,6.667843360785852e-20
-2.05,7.318364664277155e-20
-2.,8.077306185017008e-20
-1.9499999999999997,8.863352760068999e-20
-1.9,9.784924606681677e-20
-1.8499999999999996,1.0760706561918632e-19
-1.7999999999999998,1.1817803680092e-19
-1.75,1.3010426069826053e-19
-1.6999999999999997,1.431146867680866e-19
-1.65,1.566672139241554e-19
-1.5999999999999996,1.7238814542519521e-19
-1.5499999999999998,1.8973538018496328e-19
-1.5,2.076247160309741e-19
-1.4499999999999997,2.265982540494704e-19
-1.4,2.4719809532669504e-19
-1.3499999999999996,2.710505431213761e-19
-1.2999999999999998,2.9490299091605723e-19
-1.25,3.1983964088322383e-19
-1.1999999999999997,3.5019730171281793e-19
-1.15,3.7947076036992655e-19
-1.0999999999999996,4.119968255444917e-19
-1.0499999999999998,4.456070928915424e-19
-1.,4.81385764583564e-19
-0.9500000000000002,5.182486384480711e-19
-0.8999999999999995,5.572799166575492e-19
-0.8499999999999996,6.006480035569695e-19
-0.7999999999999998,6.418476861114186e-19
-0.75,6.830473686658678e-19
-0.7000000000000002,7.28583859910259e-19
-0.6499999999999995,7.719519468096792e-19
-0.5999999999999996,8.218252467440124e-19
-0.5499999999999998,8.586881206085195e-19
-0.5,9.042246118529107e-19
-0.4500000000000002,9.4542429440736e-19
-0.39999999999999947,9.84455572616838e-19
-0.34999999999999964,1.0191500421363742e-18
-0.2999999999999998,1.0538445116559104e-18
-0.25,1.0798653637955625e-18
-0.1999999999999993,1.1058862159352146e-18
-0.14999999999999947,1.1232334506949825e-18
-0.09999999999999964,1.1405806854547506e-18
-0.04999999999999982,1.1449174941446927e-18
0.,1.1492543028346347e-18
0.05000000000000071,1.1449174941446927e-18
0.10000000000000053,1.1405806854547506e-18
0.15000000000000036,1.1232334506949825e-18
0.20000000000000018,1.1102230246251566e-18
0.25,1.0798653637955625e-18
0.3000000000000007,1.0538445116559104e-18
0.35000000000000053,1.0191500421363742e-18
0.40000000000000036,9.84455572616838e-19
0.4500000000000002,9.4542429440736e-19
0.5,9.042246118529107e-19
0.5500000000000007,8.608565249534906e-19
0.6000000000000005,8.196568423990414e-19
0.6500000000000004,7.719519468096792e-19
0.7000000000000002,7.28583859910259e-19
0.75,6.830473686658678e-19
0.8000000000000007,6.418476861114186e-19
0.8500000000000005,6.006480035569695e-19
0.9000000000000004,5.594483210025203e-19
0.9500000000000002,5.182486384480711e-19
1.,4.81385764583564e-19
1.0500000000000007,4.456070928915424e-19
1.1000000000000005,4.119968255444917e-19
1.1500000000000004,3.805549625424121e-19
1.2000000000000002,3.4911309954033245e-19
1.25,3.1983964088322383e-19
1.3000000000000007,2.9490299091605723e-19
1.3500000000000005,2.710505431213761e-19
1.4000000000000004,2.482822974991805e-19
1.4500000000000002,2.265982540494704e-19
1.5,2.076247160309741e-19
1.5500000000000007,1.8865117801247777e-19
1.6000000000000005,1.7238814542519521e-19
1.6500000000000004,1.5720931501039814e-19
1.7000000000000002,1.431146867680866e-19
1.75,1.3010426069826053e-19
1.8000000000000007,1.1872013788716273e-19
1.8500000000000005,1.0760706561918632e-19
1.9000000000000004,9.784924606681677e-20
1.9500000000000002,8.890457814381137e-20
2.,8.077306185017008e-20
2.0500000000000007,7.318364664277155e-20
2.1000000000000005,6.667843360785852e-20
2.1500000000000004,6.01732205729455e-20
2.2,5.475220971051797e-20
2.25,4.946672411965114e-20
2.3000000000000007,4.4858864886587747e-20
2.3500000000000005,4.092863201132779e-20
2.4000000000000004,3.6862873864507153e-20
2.45,3.333921680392926e-20
2.5,3.035766082959413e-20
2.5500000000000007,2.744386749103933e-20
2.6000000000000005,2.4868887331386257e-20
2.6500000000000004,2.249719507907422e-20
2.7,2.0396553369883554e-20
2.75,1.836367429647323e-20
2.8000000000000007,1.666960840196463e-20
2.8500000000000005,1.5111067779016718e-20
2.9000000000000004,1.3688052427629494e-20
2.95,1.2366681029912785e-20
3.,1.1214716221646937e-20
3.0500000000000007,1.0164395367051604e-20
3.0999999999999996,9.215718466126788e-21
3.1500000000000004,8.334804200982315e-21
3.200000000000001,7.521652571618188e-21
3.25,6.810144895924576e-21
3.3000000000000007,6.166399856011307e-21
3.3499999999999996,5.573476792933296e-21
3.4000000000000004,5.04831636563563e-21
3.450000000000001,4.573977915173222e-21
3.5,4.1165801236559e-21
3.5500000000000007,3.726944967918922e-21
3.5999999999999996,3.3711911300721153e-21
3.6500000000000004,3.057788939588024e-21
3.700000000000001,2.752857078576476e-21
3.75,2.507217523872729e-21
3.8000000000000007,2.261577969168982e-21
3.8499999999999996,2.041349402882864e-21
3.9000000000000004,1.8550021544869177e-21
3.950000000000001,1.6813604002997863e-21
4.,1.5119538108489262e-21
4.050000000000001,1.3721933745519666e-21
4.1,1.24090326772755e-21
4.15,1.122318655111948e-21
4.200000000000001,1.0164395367051604e-21
4.25,9.190307477709158e-22
4.300000000000001,8.300922883092143e-22
4.35,7.538593230563273e-22
4.4,6.818615225397118e-22
4.450000000000001,6.162164691275035e-22
4.5,5.5692416281970245e-22
4.550000000000001,5.039846036163087e-22
4.600000000000001,4.552802091491864e-22
4.65,4.1186977060240355e-22
4.700000000000001,3.7375328797596005e-22
4.75,3.366955965335844e-22
4.800000000000001,3.049318610115481e-22
4.850000000000001,2.7634449904171547e-22
4.9,2.4881592825595073e-22
4.950000000000001,2.2658131339052535e-22
5.,2.0434669852509995e-22


==> figures/IRapproxGaussian/CrossxiPIxiPHIdat.csv <==
-5.,-2.6105754509643446e-6
-4.95,-2.8858258151184204e-6
-4.9,-3.1900944475720437e-6
-4.85,-3.526439887135487e-6
-4.8,-3.898242886172507e-6
-4.75,-4.309240320433308e-6
-4.7,-4.7635626598059355e-6
-4.65,-5.2657753722010565e-6
-4.6,-5.820924671309088e-6
-4.55,-6.43458806139443e-6
-4.5,-7.112930178995654e-6
-4.45,-7.862764482789454e-6
-4.4,-8.691621399392973e-6
-4.35,-9.607823594998429e-6
-4.3,-0.000010620569110968746
-4.25,-0.000011740023176422457
-4.2,-0.000012977419592984489
-4.15,-0.00001434517267690115
-4.1,-0.000015857000842265657
-4.05,-0.000017528063016864343
-4.,-0.000019375109199845218
-3.95,-0.000021416646598761224
-3.9,-0.000023673122923291732
-3.8499999999999996,-0.00002616712856483076
-3.8,-0.000028923619555860012
-3.75,-0.00003197016338126034
-3.7,-0.00003533720990603792
-3.65,-0.000039058389890813114
-3.5999999999999996,-0.00004317084378812553
-3.55,-0.000047715583749205325
-3.5,-0.00005273789202207466
-3.45,-0.00005828775918699324
-3.4,-0.0000644203659531148
-3.3499999999999996,-0.00007119661252884435
-3.3,-0.00007868369987495967
-3.25,-0.00008695576745013995
-3.2,-0.00009609459235777361
-3.15,-0.00010619035509370357
-3.0999999999999996,-0.00011734247736763136
-3.05,-0.00012966053771431465
-3.,-0.00014326527080925274
-2.9499999999999997,-0.00015828965653807942
-2.9,-0.0001748801049153845
-2.85,-0.0001931977428773343
-2.8,-0.0002134198087464805
-2.75,-0.00023574115974141452
-2.6999999999999997,-0.0002603758972234874
-2.65,-0.0002875591133710353
-2.5999999999999996,-0.00031754876156833266
-2.55,-0.00035062765089585246
-2.5,-0.0003871055625964924
-2.4499999999999997,-0.00042732148313475533
-2.4,-0.0004716459443052843
-2.3499999999999996,-0.0005204834556013173
-2.3,-0.0005742750075134403
-2.25,-0.0006335006163575381
-2.1999999999999997,-0.0006986818713635107
-2.15,-0.0007703844328032619
-2.0999999999999996,-0.000849220415587402
-2.05,-0.0009358505756932076
-2.,-0.0010309861966829933
-1.9499999999999997,-0.0011353905501374896
-1.9,-0.0012498797768241256
-1.8499999999999996,-0.0013753230047039355
-1.7999999999999998,-0.0015126414854675118
-1.75,-0.0016628064934248322
-1.6999999999999997,-0.001826835689826915
-1.65,-0.0020057876130848517
-1.5999999999999996,-0.002200753912476008
-1.5499999999999998,-0.002412848902140937
-1.5,-0.00264319597676248
-1.4499999999999997,-0.002892910404682917
-1.4,-0.003163078004050215
-1.3499999999999996,-0.003454729220005775
-1.2999999999999998,-0.0037688081645156257
-1.25,-0.0041061362651546
-1.1999999999999997,-0.004467370305979323
-1.15,-0.004852954844006442
-1.0999999999999996,-0.0052630692596000546
-1.0499999999999998,-0.005697570057044426
-1.,-0.006155929477405218
-0.9500000000000002,-0.006637172017466211
-0.8999999999999995,-0.007139811054422543
-0.8499999999999996,-0.007661788431671944
-0.7999999999999998,-0.008200420526370569
-0.75,-0.008752354936724384
-0.7000000000000002,-0.009313542420878788
-0.6499999999999995,-0.009879228999282893
-0.5999999999999996,-0.01044397309932416
-0.5499999999999998,-0.011001692177482227
-0.5,-0.011545742319562805
-0.4500000000000002,-0.012069032847837604
-0.39999999999999947,-0.01256417596304741
-0.34999999999999964,-0.013023668997482321
-0.2999999999999998,-0.013440104110955945
-0.25,-0.013806397460824758
-0.1999999999999993,-0.014116027318229462
-0.14999999999999947,-0.014363268612601588
-0.09999999999999964,-0.014543410275952138
-0.04999999999999982,-0.014652941769631356
0.,-0.014689696433282032
0.05000000000000071,-0.014652941769631356
0.10000000000000053,-0.01454341027595213
0.15000000000000036,-0.014363268612601588
0.20000000000000018,-0.014116027318229455
0.25,-0.013806397460824758
0.3000000000000007,-0.01344010411095594
0.35000000000000053,-0.013023668997482314
0.40000000000000036,-0.012564175963047399
0.4500000000000002,-0.012069032847837604
0.5,-0.011545742319562805
0.5500000000000007,-0.011001692177482219
0.6000000000000005,-0.010443973099324152
0.6500000000000004,-0.00987922899928289
0.7000000000000002,-0.009313542420878788
0.75,-0.008752354936724384
0.8000000000000007,-0.008200420526370558
0.8500000000000005,-0.007661788431671937
0.9000000000000004,-0.007139811054422534
0.9500000000000002,-0.006637172017466211
1.,-0.006155929477405218
1.0500000000000007,-0.005697570057044418
1.1000000000000005,-0.005263069259600046
1.1500000000000004,-0.004852954844006438
1.2000000000000002,-0.004467370305979317
1.25,-0.0041061362651546
1.3000000000000007,-0.003768808164515621
1.3500000000000005,-0.0034547292200057685
1.4000000000000004,-0.0031630780040502134
1.4500000000000002,-0.002892910404682915
1.5,-0.00264319597676248
1.5500000000000007,-0.0024128489021409327
1.6000000000000005,-0.0022007539124760046
1.6500000000000004,-0.00200578761308485
1.7000000000000002,-0.0018268356898269139
1.75,-0.0016628064934248322
1.8000000000000007,-0.0015126414854675092
1.8500000000000005,-0.0013753230047039331
1.9000000000000004,-0.0012498797768241245
1.9500000000000002,-0.0011353905501374887
2.,-0.0010309861966829933
2.0500000000000007,-0.0009358505756932058
2.1000000000000005,-0.0008492204155874006
2.1500000000000004,-0.0007703844328032613
2.2,-0.0006986818713635101
2.25,-0.0006335006163575381
2.3000000000000007,-0.000574275007513439
2.3500000000000005,-0.0005204834556013163
2.4000000000000004,-0.00047164594430528374
2.45,-0.00042732148313475506
2.5,-0.0003871055625964924
2.5500000000000007,-0.000350627650895852
2.6000000000000005,-0.00031754876156833207
2.6500000000000004,-0.000287559113371035
2.7,-0.00026037589722348705
2.75,-0.00023574115974141452
2.8000000000000007,-0.0002134198087464801
2.8500000000000005,-0.00019319774287733423
2.9000000000000004,-0.00017488010491538436
2.95,-0.00015828965653807932
3.,-0.00014326527080925274
3.0500000000000007,-0.00012966053771431448
3.0999999999999996,-0.00011734247736763136
3.1500000000000004,-0.00010619035509370348
3.200000000000001,-0.00009609459235777342
3.25,-0.00008695576745013995
3.3000000000000007,-0.00007868369987495952
3.3499999999999996,-0.00007119661252884435
3.4000000000000004,-0.00006442036595311475
3.450000000000001,-0.00005828775918699314
3.5,-0.00005273789202207466
3.5500000000000007,-0.00004771558374920525
3.5999999999999996,-0.00004317084378812553
3.6500000000000004,-0.00003905838989081308
3.700000000000001,-0.00003533720990603787
3.75,-0.00003197016338126034
3.8000000000000007,-0.000028923619555859968
3.8499999999999996,-0.00002616712856483076
3.9000000000000004,-0.000023673122923291712
3.950000000000001,-0.000021416646598761187
4.,-0.000019375109199845218
4.050000000000001,-0.000017528063016864312
4.1,-0.000015857000842265657
4.15,-0.00001434517267690115
4.200000000000001,-0.000012977419592984469
4.25,-0.000011740023176422457
4.300000000000001,-0.000010620569110968729
4.35,-9.607823594998429e-6
4.4,-8.691621399392973e-6
4.450000000000001,-7.86276448278944e-6
4.5,-7.112930178995654e-6
4.550000000000001,-6.4345880613944175e-6
4.600000000000001,-5.820924671309066e-6
4.65,-5.2657753722010565e-6
4.700000000000001,-4.763562659805926e-6
4.75,-4.309240320433308e-6
4.800000000000001,-3.898242886172499e-6
4.850000000000001,-3.5264398871354763e-6
4.9,-3.1900944475720437e-6
4.950000000000001,-2.885825815118414e-6
5.,-2.6105754509643446e-6


==> figures/IRapproxGaussian/FULLxixidat.csv <==
-5.,0.00042823175220833165
-4.95,0.0004733941463107177
-4.9,0.0005233202389690714
-4.85,0.0005785126700577691
-4.8,0.0006395271525496312
-4.75,0.0007069780846734789
-4.7,0.0007815447573422274
-4.65,0.0008639782203911686
-4.6,0.0009551088780360472
-4.55,0.001055854891592234
-4.5,0.001167231475978393
-4.45,0.0012903611859598743
-4.4,0.001426485298581282
-4.35,0.001576976409920676
-4.3,0.0017433523773131344
-4.25,0.0019272917527012425
-4.2,0.002130650868958161
-4.15,0.002355482759104895
-4.1,0.002604058108544533
-4.05,0.002878888463034343
-4.,0.003182751940421148
-3.95,0.003518721722530721
-3.9,0.0038901976354343867
-3.8499999999999996,0.004300941162081164
-3.8,0.0047551142715178
-3.75,0.0052573224942381175
-3.7,0.005812662724318332
-3.65,0.006426776286726407
-3.5999999999999996,0.007105907873487945
-3.55,0.007856971026344035
-3.5,0.008687620927412572
-3.45,0.009606335354628145
-3.4,0.010622504767077977
-3.3499999999999996,0.011746532608726578
-3.3,0.012989947059683859
-3.25,0.014365525624716846
-3.2,0.015887434132113302
-3.15,0.01757138192569104
-3.0999999999999996,0.019434795272595312
-3.05,0.021497011283945013
-3.,0.023779494959329652
-2.9499999999999997,0.026306082325140628
-2.9,0.029103253046815696
-2.85,0.03220043636285262
-2.8,0.03563035472086421
-2.75,0.039429410100133754
-2.6999999999999997,0.04363811868806625
-2.65,0.04830160034591064
-2.5999999999999996,0.05347013015703273
-2.55,0.05919976030116302
-2.5,0.06555302153869405
-2.4499999999999997,0.07259971471226949
-2.4,0.08041780386148394
-2.3499999999999996,0.08909442377031625
-2.3,0.09872701597753397
-2.25,0.10942460840432557
-2.1999999999999997,0.12130925468373681
-2.15,0.13451764986135598
-2.0999999999999996,0.14920293916604718
-2.05,0.16553673573842576
-2.,0.18371136117377848
-1.9499999999999997,0.20394231898880885
-1.9,0.22647100501994463
-1.8499999999999996,0.2515676495002806
-1.7999999999999998,0.2795344721483026
-1.75,0.3107090128347128
-1.6999999999999997,0.3454675748669101
-1.65,0.38422868405201177
-1.5999999999999996,0.4274564227525352
-1.5499999999999998,0.4756634424116801
-1.5,0.5294133889678442
-1.4499999999999997,0.5893223921699539
-1.4,0.6560591719587087
-1.3499999999999996,0.7303432042550438
-1.2999999999999998,0.8129402684893334
-1.25,0.904654577088768
-1.1999999999999997,1.0063165743391291
-1.15,1.1187654053858302
-1.0999999999999996,1.2428250187390768
-1.0499999999999998,1.3792729071953032
-1.,1.5288006482295844
-0.9500000000000002,1.6919657150919358
-0.8999999999999995,1.8691345330243418
-0.8499999999999996,2.060417482839734
-0.7999999999999998,2.265597521211151
-0.75,2.4840552790059394
-0.7000000000000002,2.7146948592883806
-0.6499999999999995,2.9558759747391568
-0.5999999999999996,3.205359369299015
-0.5499999999999998,3.460273432754402
-0.5,3.7171102722156055
-0.4500000000000002,3.971758979381386
-0.39999999999999947,4.21958220413402
-0.34999999999999964,4.4555393033425
-0.2999999999999998,4.674355345812611
-0.25,4.870730410613
-0.1999999999999993,5.03957843977967
-0.14999999999999947,5.176280110227627
-0.09999999999999964,5.276930574408652
-0.04999999999999982,5.338561226515451
0.,5.35931539823645
0.05000000000000071,5.338561226515451
0.10000000000000053,5.27693057440865
0.15000000000000036,5.176280110227627
0.20000000000000018,5.0395784397796675
0.25,4.870730410613
0.3000000000000007,4.674355345812609
0.35000000000000053,4.455539303342497
0.40000000000000036,4.2195822041340145
0.4500000000000002,3.971758979381386
0.5,3.7171102722156055
0.5500000000000007,3.460273432754398
0.6000000000000005,3.2053593692990114
0.6500000000000004,2.955875974739154
0.7000000000000002,2.7146948592883806
0.75,2.4840552790059394
0.8000000000000007,2.265597521211147
0.8500000000000005,2.0604174828397315
0.9000000000000004,1.8691345330243387
0.9500000000000002,1.6919657150919358
1.,1.5288006482295844
1.0500000000000007,1.3792729071953005
1.1000000000000005,1.2428250187390744
1.1500000000000004,1.118765405385829
1.2000000000000002,1.0063165743391274
1.25,0.904654577088768
1.3000000000000007,0.8129402684893321
1.3500000000000005,0.7303432042550424
1.4000000000000004,0.6560591719587082
1.4500000000000002,0.5893223921699535
1.5,0.5294133889678442
1.5500000000000007,0.4756634424116791
1.6000000000000005,0.42745642275253437
1.6500000000000004,0.3842286840520113
1.7000000000000002,0.3454675748669099
1.75,0.3107090128347128
1.8000000000000007,0.27953447214830207
1.8500000000000005,0.2515676495002801
1.9000000000000004,0.22647100501994444
1.9500000000000002,0.20394231898880863
2.,0.18371136117377848
2.0500000000000007,0.1655367357384254
2.1000000000000005,0.14920293916604696
2.1500000000000004,0.13451764986135584
2.2,0.12130925468373673
2.25,0.10942460840432557
2.3000000000000007,0.09872701597753374
2.3500000000000005,0.08909442377031607
2.4000000000000004,0.08041780386148382
2.45,0.07259971471226943
2.5,0.06555302153869405
2.5500000000000007,0.059199760301162946
2.6000000000000005,0.05347013015703262
2.6500000000000004,0.048301600345910585
2.7,0.0436381186880662
2.75,0.039429410100133754
2.8000000000000007,0.03563035472086414
2.8500000000000005,0.032200436362852615
2.9000000000000004,0.029103253046815672
2.95,0.026306082325140607
3.,0.023779494959329652
3.0500000000000007,0.02149701128394499
3.0999999999999996,0.019434795272595312
3.1500000000000004,0.01757138192569102
3.200000000000001,0.015887434132113267
3.25,0.014365525624716846
3.3000000000000007,0.012989947059683834
3.3499999999999996,0.011746532608726578
3.4000000000000004,0.01062250476707797
3.450000000000001,0.009606335354628128
3.5,0.008687620927412572
3.5500000000000007,0.007856971026344023
3.5999999999999996,0.007105907873487945
3.6500000000000004,0.0064267762867264025
3.700000000000001,0.00581266272431832
3.75,0.0052573224942381175
3.8000000000000007,0.004755114271517794
3.8499999999999996,0.004300941162081164
3.9000000000000004,0.0038901976354343824
3.950000000000001,0.003518721722530715
4.,0.003182751940421148
4.050000000000001,0.0028788884630343383
4.1,0.002604058108544533
4.15,0.002355482759104895
4.200000000000001,0.0021306508689581576
4.25,0.0019272917527012425
4.300000000000001,0.0017433523773131318
4.35,0.001576976409920676
4.4,0.001426485298581282
4.450000000000001,0.0012903611859598721
4.5,0.001167231475978393
4.550000000000001,0.0010558548915922319
4.600000000000001,0.0009551088780360435
4.65,0.0008639782203911686
4.700000000000001,0.0007815447573422258
4.75,0.0007069780846734789
4.800000000000001,0.0006395271525496299
4.850000000000001,0.0005785126700577674
4.9,0.0005233202389690714
4.950000000000001,0.00047339414631071677
5.,0.00042823175220833165


==> figures/IRapproxGaussian/IRGaussianVSrSigma03.csv <==
0.,"NIntegrate[GaussianNoiseIRapproxIntegrand[1, 0, 0., 0.3, 0.001, k], {k, 0, Infinity}, Method -> {Automatic, ""SymbolicProcessing"" -> 0}]"
0.03,5.486343648780188
0.06,5.485575644894112
0.09,5.484295828379323
0.12,5.482504484113555
0.15,5.480202010795109
0.18,5.4773889208124
0.21,5.4740658400763165
0.24,5.4702335078154745
0.27,5.465892776334463
0.3,5.461044610735141
0.32999999999999996,5.455690088601159
0.36,5.449830399645806
0.39,5.443466845323318
0.42,5.4366008384038675
0.44999999999999996,5.429233902512325
0.48,5.421367671631098
0.51,5.413003889567141
0.54,5.404144409383451
0.57,5.394791192795257
0.6,5.3849463095311165
0.63,5.374611936659281
0.6599999999999999,5.36379035787951
0.69,5.35248396278071
0.72,5.340695246064665
0.75,5.328426806736209
0.78,5.315681347260163
0.8099999999999999,5.302461672685399
0.84,5.2887706897363955
0.87,5.274611405872674
0.8999999999999999,5.25998692831648
0.9299999999999999,5.2449004630491665
0.96,5.229355313776629
0.99,5.213354880864303
1.02,5.196902660242092
1.05,5.180002242279744
1.08,5.162657310633092
1.1099999999999999,5.144871641061688
1.14,5.1266491002182715
1.17,5.107993644410612
1.2,5.08890931833622
1.23,5.069400253790456
1.26,5.049470668348562
1.29,5.02912486402217
1.3199999999999998,5.008367225890843
1.3499999999999999,4.987202220709179
1.38,4.965634395490108
1.41,4.94366837606491
1.44,4.921308865620564
1.47,4.898560643215039
1.5,4.8754285622710976
1.53,4.851917549049271
1.56,4.828032601100591
1.5899999999999999,4.803778785699724
1.6199999999999999,4.779161238259131
1.65,4.7541851607249175
1.68,4.728855819954992
1.71,4.703178546080204
1.74,4.677158730849138
1.77,4.6508018259571715
1.7999999999999998,4.624113341360541
1.8299999999999998,4.597098843576029
1.8599999999999999,4.569763953966987
1.89,4.542114347016359
1.92,4.5141557485874
1.95,4.485893934172777
1.98,4.45733472713274
2.01,4.428483996923065
2.04,4.399347657313466
2.07,4.369931664597169
2.1,4.3402420157923505
2.13,4.310284746836152
2.16,4.280065930771965
2.19,4.249591675930671
2.2199999999999998,4.218868124106603
2.25,4.187901448728848
2.28,4.156697853028664
2.31,4.125263568203673
2.34,4.093604851579553
2.37,4.061727984769917
2.4,4.029639271835094
2.4299999999999997,3.9973450374404886
2.46,3.9648516213033655
2.4899999999999998,3.9321653910948138
2.52,3.8992927225671243
2.55,3.866239996666725
2.58,3.8330136173107916
2.61,3.79961999418488
2.6399999999999997,3.766065544734598
2.67,3.7323566923454257
2.6999999999999997,3.698499864528246
2.73,3.6645014911112517
2.76,3.6303680024388982
2.79,3.596105827578516
2.82,3.561721392535279
2.85,3.5272211184761026
2.88,3.492611419963155
2.9099999999999997,3.457898703197574
2.94,3.423089364274022
2.9699999999999998,3.388189787446674
3.,3.353206343407255
3.03,3.318145387575713
3.06,3.28301325840411
3.09,3.24781627569432
3.12,3.212560738930072
3.15,3.1772529256240167
3.1799999999999997,3.141899089680101
3.21,3.1065054597721233
3.2399999999999998,3.0710782377387895
3.27,3.0356235969958347
3.3,3.0001476809657657
3.33,2.9646566015256783
3.36,2.929156437473683
3.3899999999999997,2.893653233014397
3.42,2.8581529962639847
3.4499999999999997,2.8226616977752084
3.48,2.787185269082933
3.51,2.7517296012705486
3.54,2.7163005435576935
3.57,2.6809039019097587
3.5999999999999996,2.6455454376695164
3.63,2.610230866211312
3.6599999999999997,2.574965855618185
3.69,2.5397560253822893
3.7199999999999998,2.5046069451289794
3.75,2.4695241333649007
3.78,2.434513056250428
3.81,2.399579126396765
3.84,2.364727701688034
3.8699999999999997,2.3299640841286227
3.9,2.2952935187161096
3.9299999999999997,2.2607211923400192
3.96,2.2262522327066643
3.9899999999999998,2.1918917072903485
4.02,2.157644622311132
4.05,2.1235159217394095
4.08,2.0895104863275007
4.109999999999999,2.0556331326684423
4.14,2.021888612282179
4.17,1.9882816107293275
4.2,1.9548167467526498
4.2299999999999995,1.9214985714464132
4.26,1.888331567453743
4.29,1.8553201481921096
4.32,1.8224686571070432
4.35,1.789781366954182
4.38,1.7572624791097224
4.41,1.7249161229093641
4.4399999999999995,1.6927463550157866
4.47,1.6607571588147048
4.5,1.6289524438395533
4.53,1.5973360452247976
4.56,1.5659117231878914
4.59,1.5346831625398771
4.62,1.5036539722246074
4.6499999999999995,1.4728276848865625
4.68,1.4422077564672189
4.71,1.4117975658299255
4.74,1.381600414413212
4.77,1.3516195259124626
4.8,1.3218580459900042
4.83,1.2923190420126565
4.859999999999999,1.2630055028187788
4.89,1.233920338511827
4.92,1.2050663802824473
4.95,1.1764463802580836
4.9799999999999995,1.1480630113801087
5.01,1.1199188673083005
5.04,1.092016462352502
5.069999999999999,1.0643582314312647
5.1,1.036946530057289
5.13,1.0097836343494617
5.16,0.9828717410712609
5.1899999999999995,0.9562129676953199
5.22,0.9298093524938997
5.25,0.9036628546548766
5.279999999999999,0.8777753544239986
5.31,0.852148653270596
5.34,0.826784474079897
5.37,0.8016844613690972
5.3999999999999995,0.7768501815279323
5.43,0.752283123083279
5.46,0.7279846969874949
5.49,0.7039562369301742
5.52,0.6801989996730071
5.55,0.6567141654074199
5.58,0.6335028381346661
5.609999999999999,0.6105660460676454
5.64,0.5879047420563827
5.67,0.565519804031115
5.7,0.543412035470259
5.7299999999999995,0.5215821658871462
5.76,0.5000308513374708
5.79,0.4787586749466852
5.819999999999999,0.4577661474569644
5.85,0.43705370779334896
5.88,0.4166217236486911
5.91,0.3964704920869924
5.9399999999999995,0.3766002401647456
5.97,0.35701112556987064
6.,0.3377032372778479
6.029999999999999,0.31867659622462696
6.06,0.2999311559959009
6.09,0.28146680353233533
6.12,0.263283359850321
6.1499999999999995,0.24538058077783673
6.18,0.22775815770498709
6.21,0.21041571834880102
6.24,0.19335282753184574
6.27,0.17656898797423656
6.3,0.16006364109859786
6.33,0.14383616784755493
6.359999999999999,0.12788588951330496
6.39,0.1122120685788375
6.42,0.09681390957036988
6.45,0.08169055992055471
6.4799999999999995,0.06684111084200584
6.51,0.05226459821074707
6.54,0.03796000345909098
6.569999999999999,0.023926254477544207
6.6,0.010162226525288254
6.63,-0.0033332568511964507
6.66,-0.016561422891805344
6.6899999999999995,-0.029523548689215917
6.72,-0.04222096024846328
6.75,-0.05465503154010826
6.779999999999999,-0.06682718354744299
6.81,-0.0787388833081567
6.84,-0.09039164295088403
6.87,-0.10178701872707155
6.8999999999999995,-0.11292661003857779
6.93,-0.12381205846143217
6.96,-0.1344450467661633
6.989999999999999,-0.14482729793511986
7.02,-0.1549605741771915
7.05,-0.16484667594033428
7.08,-0.1744874409223147
7.109999999999999,-0.18388474308006522
7.14,-0.19304049163805448
7.17,-0.2019566300960623
7.199999999999999,-0.21063513523675154
7.2299999999999995,-0.21907801613342387
7.26,-0.22728731315833542
7.29,-0.23526509699195705
7.319999999999999,-0.2430134676335443
7.35,-0.2505345534133898
7.38,-0.25783051000711954
7.41,-0.2649035194523895
7.4399999999999995,-0.2717557891683387
7.47,-0.27838955097814494
7.5,-0.28480706013502405
7.529999999999999,-0.29101059435201376
7.56,-0.29700245283587107
7.59,-0.30278495532541055
7.62,-0.30836044113460276
7.6499999999999995,-0.31373126820074926
7.68,-0.3188998121380451
7.71,-0.3238684652968241
7.739999999999999,-0.3286396358287926
7.77,-0.3332157467585413
7.8,-0.33759923506161343
7.83,-0.3417925507494161
7.859999999999999,-0.34579815596124325
7.89,-0.3496185240636763
7.92,-0.353256138757623
7.949999999999999,-0.35671349319325
7.9799999999999995,-0.3599930890930507
8.01,-0.36309743588329346
8.04,-0.36602904983408346
8.07,-0.3687904532082627
8.1,-0.3713841734193721
8.129999999999999,-0.37381274219888816
8.16,-0.3760786947729408
8.19,-0.37818456904871517
8.219999999999999,-0.3801329048107301
8.25,-0.38192624292718114
8.28,-0.3835671245719983
8.31,-0.38505809043172634
8.34,-0.38640167996330066
8.37,-0.3876004306534878
8.4,-0.388656877242917
8.43,-0.38957355102055086
8.459999999999999,-0.3903529790995552
8.49,-0.3909976837100952
8.52,-0.39151018150358186
8.549999999999999,-0.39189298286848495
8.58,-0.39214859125783336
8.61,-0.39227950252850163
8.64,-0.39228820429094097
8.67,-0.39217717527817886
8.7,-0.39194888471226524
8.73,-0.3916057916975566
8.76,-0.39115034461886145
8.79,-0.39058498055336616
8.82,-0.3899121246949177
8.85,-0.3891341897907298
8.879999999999999,-0.3882535755905516
8.91,-0.38727266830835066
8.94,-0.38619384009654584
8.969999999999999,-0.38501944853281916
9.,-0.38375183611953867
9.03,-0.3823933297958071
9.06,-0.3809462404621496
9.09,-0.3794128625178594
9.12,-0.3777954734109887
9.15,-0.37609633320099556
9.18,-0.37431768413403316
9.209999999999999,-0.3724617502308647
9.24,-0.3705307368873935
9.27,-0.36852683048777574
9.299999999999999,-0.36645219803009255
9.33,-0.36430898676454
9.36,-0.3620993238441107
9.389999999999999,-0.35982531598770373
9.42,-0.35748904915563257
9.45,-0.3550925882387169
9.48,-0.35263797675340275
9.51,-0.35012723656030287
9.54,-0.34756236758877657
9.57,-0.3449453475671236
9.6,-0.34227813177619393
9.629999999999999,-0.339562652808596
9.66,-0.3368008203410016
9.69,-0.33399452091819687
9.719999999999999,-0.33114561774878504
9.75,-0.3282559505124486
9.78,-0.325327335178669
9.81,-0.32236156383680115
9.84,-0.3193604045373947
9.87,-0.3163256011446557
9.9,-0.3132588731999309
9.93,-0.3101619157961032
9.959999999999999,-0.30703639946277267
9.99,-0.30388397006210666


==> figures/IRapproxGaussian/IRGaussianVSrSigma05.csv <==
0.,"NIntegrate[GaussianNoiseIRapproxIntegrand[1, 0, 0., 0.5, 0.001, k], {k, 0, Infinity}, Method -> {Automatic, ""SymbolicProcessing"" -> 0}]"
0.03,5.491496053883246
0.06,5.489360881241726
0.09,5.485803727028657
0.12,5.4808267901282814
0.15,5.474433146180302
0.18,5.4666267447856205
0.21,5.457412405919282
0.24,5.44679581555493
0.27,5.434783520505826
0.3,5.421382922488531
0.32999999999999996,5.406602271416147
0.36,5.390450657929024
0.39,5.37293800517164
0.42,5.354075059825243
0.44999999999999996,5.33387338240676
0.48,5.312345336845259
0.51,5.289504079348118
0.54,5.265363546569848
0.57,5.239938443097308
0.6,5.213244228265857
0.63,5.185297102321691
0.6599999999999999,5.156113991946375
0.69,5.125712535160293
0.72,5.094111065622428
0.75,5.061328596344488
0.78,5.027384802838136
0.8099999999999999,4.99230000571459
0.84,4.956095152756509
0.87,4.9187918004826
0.8999999999999999,4.8804120952259185
0.9299999999999999,4.840978753747362
0.96,4.800515043406261
0.99,4.759044761910488
1.02,4.716592216668843
1.05,4.673182203768897
1.08,4.628839986603795
1.1099999999999999,4.583591274171864
1.14,4.537462199073099
1.17,4.490479295226908
1.2,4.442669475335681
1.23,4.394060008118908
1.26,4.344678495342794
1.29,4.294552848670358
1.3199999999999998,4.2437112663571
1.3499999999999999,4.192182209817454
1.38,4.139994380087133
1.41,4.087176694206536
1.44,4.033758261550357
1.47,3.9797683601283698
1.5,3.92523641288236
1.53,3.870191964003912
1.56,3.8146646552977117
1.5899999999999999,3.7586842026146963
1.6199999999999999,3.702280372379241
1.65,3.645482958234251
1.68,3.5883217578277495
1.71,3.530826549764231
1.74,3.4730270707436866
1.77,3.41495299291084
1.7999999999999998,3.3566339014367044
1.8299999999999998,3.2980992723543188
1.8599999999999999,3.239378450669021
1.89,3.1805006287661404
1.92,3.121494825133549
1.95,3.0623898634208806
1.98,3.003214351853747
2.01,2.9439966630217107
2.04,2.8847649140579863
2.07,2.8255469472283075
2.1,2.7663703109457005
2.13,2.7072622412273257
2.16,2.648249643608826
2.19,2.5893590755310165
2.2199999999999998,2.530616729212979
2.25,2.472048415025039
2.28,2.4136795453742668
2.31,2.355535119114518
2.34,2.2976397064922676
2.37,2.240017434638735
2.4,2.1826919736181
2.4299999999999997,2.1256865230407938
2.46,2.0690237992501794
2.4899999999999998,2.0127260230901025
2.52,1.9568149082600628
2.55,1.901311650264021
2.58,1.8462369159564942
2.61,1.7916108336996273
2.6399999999999997,1.7374529841122028
2.67,1.6837823914435177
2.6999999999999997,1.6306175155521268
2.73,1.5779762444996763
2.76,1.5258758877591254
2.79,1.4743331700373232
2.82,1.4233642257112316
2.85,1.372984593878735
2.88,1.3232092140074594
2.9099999999999997,1.2740524222146699
2.94,1.2255279481270822
2.9699999999999998,1.1776489123519158
3.,1.130427824540186
3.03,1.0838765820391172
3.06,1.0380064691275104
3.09,0.992828156827366
3.12,0.9483517032844021
3.15,0.9045865547095857
3.1799999999999997,0.8615415468731872
3.21,0.8192249071423626
3.2399999999999998,0.7776442570527249
3.27,0.7368066154008525
3.3,0.6967184018652942
3.33,0.6573854410998636
3.36,0.6188129673481165
3.3899999999999997,0.5810056295218943
3.42,0.5439674967498002
3.4499999999999997,0.5077020643799396
3.48,0.47221226042394204
3.51,0.43750045242893976
3.54,0.40356845476384384
3.57,0.3704175363060087
3.5999999999999996,0.33804842851404865
3.63,0.30646133387239816
3.6599999999999997,0.27565593469289995
3.69,0.24563140225856633
3.7199999999999998,0.2163864062944592
3.75,0.18791912475083705
3.78,0.1602272538806161
3.81,0.1333080186035323
3.84,0.10715818312836575
3.8699999999999997,0.08177406183069438
3.9,0.057151530362577016
3.9299999999999997,0.033286036981609764
3.96,0.010172614081968154
3.9899999999999998,-0.012194110086485825
4.02,-0.03381989952800306
4.05,-0.054710898454708966
4.08,-0.0748736190998466
4.109999999999999,-0.09431492940644576
4.14,-0.1130420406054173
4.17,-0.13106249469998638
4.2,-0.1483841518701936
4.2299999999999995,-0.16501517781283834
4.26,-0.18096403103146783
4.29,-0.19623945009085486
4.32,-0.21085044085029986
4.35,-0.22480626368970424
4.38,-0.2381164207422683
4.41,-0.25079064314731825
4.4399999999999995,-0.2628388783365347
4.47,-0.2742712773665528
4.5,-0.28509818231062073
4.53,-0.2953301137216903
4.56,-0.3049777581789987
4.59,-0.3140519559298696
4.62,-0.3225636886381287
4.6499999999999995,-0.33052406725018074
4.68,-0.33794431998944424
4.71,-0.3448357804894706
4.74,-0.3512098760757238
4.77,-0.35707811620560115
4.8,-0.3624520810759145
4.83,-0.36734341040665874
4.859999999999999,-0.3717637924095037
4.89,-0.37572495294906577
4.92,-0.37923864490460407
4.95,-0.3823166377394062
4.9799999999999995,-0.3849707072847115
5.01,-0.3872126257446679
5.04,-0.3890541519375644
5.069999999999999,-0.39050702172348145
5.1,-0.39158293875344063
5.13,-0.39229356541474564
5.16,-0.3926505139777286
5.1899999999999995,-0.3926653380769777
5.22,-0.39234952440142645
5.25,-0.3917144846520607
5.279999999999999,-0.39077154776091216
5.31,-0.3895319523738655
5.34,-0.3880068395994495
5.37,-0.386207246025397
5.3999999999999995,-0.3841440970044032
5.43,-0.38182820021015496
5.46,-0.3792702394643521
5.49,-0.3764807688350963
5.52,-0.373470207006688
5.55,-0.3702488319205421
5.58,-0.3668267756866153
5.609999999999999,-0.3632140197644161
5.64,-0.35942039041237295
5.67,-0.35545555440403614
5.7,-0.3513290150092982
5.7299999999999995,-0.34705010823863547
5.76,-0.34262799934746696
5.79,-0.3380716795993703
5.819999999999999,-0.3333899632834737
5.85,-0.32859148498427304
5.88,-0.32368469709999026
5.91,-0.3186778676060049
5.9399999999999995,-0.31357907805958435
5.97,-0.30839622184194604
6.,-0.30313700263348714
6.029999999999999,-0.29780893311783935
6.06,-0.2924193339102422
6.09,-0.28697533270555936
6.12,-0.28148386364112166
6.1499999999999995,-0.27595166686943334
6.18,-0.27038528833565817
6.21,-0.2647910797546748
6.24,-0.2591751987823852
6.27,-0.2535436093758623
6.3,-0.24790208233682848
6.33,-0.24225619603606527
6.359999999999999,-0.2366113372908401
6.39,-0.2309727024563945
6.42,-0.22534529861446767
6.45,-0.2197339449643016
6.4799999999999995,-0.21414327434353275
6.51,-0.20857773489535072
6.54,-0.20304159187286486
6.569999999999999,-0.19753892957478147
6.6,-0.19207365340650356
6.63,-0.18664949206076833
6.66,-0.18126999981195263
6.6899999999999995,-0.17593855891820276
6.72,-0.1706583821255739
6.75,-0.16543251526840383
6.779999999999999,-0.1602638399601839
6.81,-0.15515507636925036
6.84,-0.15010878607366807
6.87,-0.14512737498974596
6.8999999999999995,-0.1402130963686889
6.93,-0.13536805385596912
6.96,-0.13059420460807927
6.989999999999999,-0.12589336246140545
7.02,-0.12126720114806051
7.05,-0.11671725755360243
7.08,-0.11224493501166312
7.109999999999999,-0.10785150663061302
7.14,-0.10353811864749528
7.17,-0.09930579380457039
7.199999999999999,-0.09515543474392077
7.2299999999999995,-0.09108782741568427
7.26,-0.08710364449560225
7.29,-0.08320344880768211
7.319999999999999,-0.0793876967479045
7.35,-0.07565674170502001
7.38,-0.07201083747461529
7.41,-0.0684501416627452
7.4399999999999995,-0.06497471907556271
7.47,-0.06158454509150581
7.5,-0.058279509012726625
7.529999999999999,-0.05505941739258677
7.56,-0.051923997336157136
7.59,-0.04887289977081381
7.62,-0.045905702684133194
7.6499999999999995,-0.043021914326426804
7.68,-0.04022097637538844
7.71,-0.03750226706045294
7.739999999999999,-0.03486510424459203
7.77,-0.032308748461407195
7.8,-0.02983240590549682
7.83,-0.027435231374208502
7.859999999999999,-0.025116331159005537
7.89,-0.022874765884800547
7.92,-0.020709553295729877
7.949999999999999,-0.01861967098596292
7.9799999999999995,-0.01660405907425067
8.01,-0.014661622821042
8.04,-0.012791235187043427
8.07,-0.010991739332670412
8.1,-0.009261951056343719
8.129999999999999,-0.007600661172891161
8.16,-0.00600663782941821
8.19,-0.004478628759310904
8.219999999999999,-0.0030153634735308743
8.25,-0.0016155553889189156
8.28,-0.00027790389325618725
8.31,0.000998903653083652
8.34,0.0022161899789574007
8.37,0.0033752860277473096
8.4,0.0044775291460355734
8.43,0.00552426133548703
8.459999999999999,0.006516827567701999
8.49,0.007456574161716134
8.52,0.00834484722376783
8.549999999999999,0.009182991148876852
8.58,0.009972347183721232
8.61,0.010714252050236081
8.64,0.011410036629300662
8.67,0.012061024703826301
8.7,0.012668531760506363
8.73,0.013233863849434799
8.76,0.013758316500769467
8.79,0.014243173697549898
8.82,0.014689706903760834
8.85,0.015099174146681119
8.879999999999999,0.015472819152529127
8.91,0.01581187053438459
8.94,0.016117541031324165
8.969999999999999,0.01639102679770521
9.,0.016633506741483173
9.03,0.016846141910439802
9.06,0.017030074925176112
9.09,0.017186429457705047
9.12,0.017316309754467782
9.15,0.017420800202579967
9.18,0.017500964938104407
9.209999999999999,0.017557847495144163
9.24,0.017592470494533025
9.27,0.017605835370904613
9.299999999999999,0.01759892213691358
9.33,0.01757268918338472
9.36,0.01752807311416158
9.389999999999999,0.017465988614438342
9.42,0.0173873283513501
9.45,0.01729296290561258
9.48,0.01718374073300663
9.51,0.01706048815450875
9.54,0.01692400937388322
9.57,0.016775086521559304
9.6,0.01661447972363199
9.629999999999999,0.01644292719483606
9.66,0.016261145354360892
9.69,0.01606982896338653
9.719999999999999,0.015869651283240166
9.75,0.01566126425308939
9.78,0.015445298686105849
9.81,0.015222364483054973
9.84,0.014993050862284293
9.87,0.014757926605106123
9.9,0.014517540315590577
9.93,0.014272420693805563
9.959999999999999,0.014023076821565256
9.99,0.013769998459769492


==> figures/IRapproxGaussian/IRGaussianVSrSigma1.csv <==
0.,"NIntegrate[GaussianNoiseIRapproxIntegrand[1, 0, 0., 1, 0.001, k], {k, 0, Infinity}, Method -> {Automatic, ""SymbolicProcessing"" -> 0}]"
0.03,5.496976028476465
0.06,5.488430098396388
0.09,5.474210353959741
0.12,5.454351914159233
0.15,5.428903766911812
0.18,5.397928591389707
0.21,5.361502531029742
0.24,5.319714918253264
0.27,5.272667952221011
0.3,5.220476331095088
0.32999999999999996,5.163266840529034
0.36,5.101177900291485
0.39,5.034359071118109
0.42,4.962970524062314
0.44999999999999996,4.887182474777976
0.48,4.807174585316928
0.51,4.723135336158876
0.54,4.635261371311555
0.57,4.543756819423282
0.6,4.448832593938532
0.63,4.350705675399055
0.6599999999999999,4.2495983790483525
0.69,4.145737610935608
0.72,4.039354115736698
0.75,3.9306817195156416
0.78,3.8199565706287215
0.8099999999999999,3.7074163819718473
0.84,3.5932996776813875
0.87,3.477845047384092
0.8999999999999999,3.3612904109881248
0.9299999999999999,3.243872296926418
0.96,3.1258251365544405
0.99,3.007380578012452
1.02,2.888766820660958
1.05,2.7702079739591396
1.08,2.651923443051692
1.1099999999999999,2.534127341723315
1.14,2.4170279361082523
1.17,2.3008271202968134
1.2,2.1857199255234967
1.23,2.0718940643312718
1.26,1.9595295109160484
1.29,1.8487981186624454
1.3199999999999998,1.7398632756873984
1.3499999999999999,1.6328795990133878
1.38,1.527992667799015
1.41,1.4253387958624655
1.44,1.325044843544178
1.47,1.2272280687696684
1.5,1.1319960169930496
1.53,1.0394464495271258
1.56,0.9496673095979782
1.5899999999999999,0.8627367253014369
1.6199999999999999,0.7787230484864963
1.65,0.6976849284472832
1.68,0.6196714191712416
1.71,0.5447221187663729
1.74,0.4728673395791059
1.77,0.4041283074075596
1.7999999999999998,0.33851738812714216
1.8299999999999998,0.2760383399625986
1.8599999999999999,0.2166865895723792
1.89,0.16044953005360604
1.92,0.10730683892985231
1.95,0.05723081414949564
1.98,0.01018672609895999
2.01,-0.033866816376772524
2.04,-0.07497748795564593
2.07,-0.11319885882194552
2.1,-0.14858999863242733
2.13,-0.18121507441714313
2.16,-0.21114294432869044
2.19,-0.23844674910699187
2.2199999999999998,-0.263203503071757
2.25,-0.28549368639241424
2.28,-0.30540084031595727
2.31,-0.3230111669575584
2.34,-0.3384131351775621
2.37,-0.35169709398228843
2.4,-0.3629548947955755
2.4299999999999997,-0.37227952385389584
2.46,-0.3797647458808127
2.4899999999999998,-0.3855047600972008
2.52,-0.3895938695226849
2.55,-0.39212616442179343
2.58,-0.3931952206459063
2.61,-0.3928938135200924
2.6399999999999997,-0.39131364782246836
2.67,-0.38854510430381484
2.6999999999999997,-0.38467700309706065
2.73,-0.3797963842702994
2.76,-0.37398830568448094
2.79,-0.367335658226365
2.82,-0.35991899840184893
2.85,-0.35181639819203187
2.88,-0.3431033119964364
2.9099999999999997,-0.3338524604141494
2.94,-0.3241337305447203
2.9699999999999998,-0.31401409242658146
3.,-0.3035575311717087
3.03,-0.2928249943013126
3.06,-0.2818743537386027
3.09,-0.2707603818711565
3.12,-0.25953474105712404
3.15,-0.24824598591639127
3.1799999999999997,-0.23693957771985044
3.21,-0.22565791016697875
3.2399999999999998,-0.21444034582387042
3.27,-0.2033232624807913
3.3,-0.1923401086791531
3.33,-0.18152146765445276
3.36,-0.17089512894083528
3.3899999999999997,-0.16048616688746373
3.42,-0.15031702534444957
3.4499999999999997,-0.1404076077874145
3.48,-0.13077537216427923
3.51,-0.12143542976544704
3.54,-0.11240064743882948
3.57,-0.10368175249393995
3.5999999999999996,-0.09528743966425118
3.63,-0.08722447952393185
3.6599999999999997,-0.07949782778366044
3.69,-0.07211073492022017
3.7199999999999998,-0.0650648556257403
3.75,-0.05836035759451373
3.78,-0.051996029198079635
3.81,-0.045969385632433885
3.84,-0.040276773154656
3.8699999999999997,-0.03491347105966219
3.9,-0.029873791080965266
3.9299999999999997,-0.025151173932846247
3.96,-0.020738282741810766
3.9899999999999998,-0.01662709315002495
4.02,-0.012808979901161404
4.05,-0.009274799750837644
4.08,-0.0060149705720525925
4.109999999999999,-0.0030195465537316626
4.14,-0.0002782894170212241
4.17,0.0022192644011600135
4.2,0.004483740623911931
4.2299999999999995,0.00652586807395961
4.26,0.008356423660738441
4.29,0.009986181379304963
4.32,0.011425865267777476
4.35,0.012686106253572117
4.38,0.013777402803959796
4.41,0.014710085283627508
4.4399999999999995,0.015494283909357101
4.47,0.016139900182281508
4.5,0.016656581668701157
4.53,0.01705369999387199
4.56,0.017340331904065854
4.59,0.01752524325166111
4.62,0.017616875749696344
4.6499999999999995,0.017623336342155557
4.68,0.017552389033692765
4.71,0.017411449021906618
4.74,0.017207578975478414
4.77,0.016947487302544972
4.8,0.01663752825552009
4.83,0.016283703721129972
4.859999999999999,0.01589166654762309
4.89,0.015466725264925985
4.92,0.015013850057728866
4.95,0.01453767985631424
4.9799999999999995,0.01404253041498335
5.01,0.013532403253408334
5.04,0.013010995341939217
5.069999999999999,0.012481709417760264
5.1,0.011947664825124701
5.13,0.011411708778445627
5.16,0.010876427954089808
5.1899999999999995,0.010344160322624689
5.22,0.009817007138125786
5.25,0.00929684501202082
5.279999999999999,0.008785337997442985
5.31,0.008283949623411552
5.34,0.007793954819733715
5.37,0.007316451680568754
5.3999999999999995,0.006852373019894553
5.43,0.006402497677400212
5.46,0.005967461538387828
5.49,0.0055477682360983134
5.52,0.005143799509467362
5.55,0.004755825193653202
5.58,0.004384012824769294
5.609999999999999,0.004028436844075249
5.64,0.00368908739049656
5.67,0.00336587867353314
5.7,0.003058656921885069
5.7299999999999995,0.0027672079057318288
5.76,0.002491264033283137
5.79,0.0022305110245138576
5.819999999999999,0.001984594167087763
5.85,0.0017531241616095083
5.88,0.0015356825629290263
5.91,0.001331826832910046
5.9399999999999995,0.0011410950068571
5.97,0.0009630099949555233
6.,0.0007970835264997592
6.029999999999999,0.0006428197526544984
6.06,0.0004997185220030237
6.09,0.0003672783438310413
6.12,0.0002449990543993549
6.1499999999999995,0.00013238420164250753
6.18,0.000028943163804445943
6.21,-0.00006580698250595318
6.24,-0.0001523398294715865
6.27,-0.00023111822526691514
6.3,-0.00030259306640137776
6.33,-0.0003672022806388911
6.359999999999999,-0.00042536998631159277
6.39,-0.0004775058142823407
6.42,-0.0005240043792814689
6.45,-0.0005652448878486951
6.4799999999999995,-0.0006015908706436743
6.51,-0.0006333900274394182
6.54,-0.0006609741736787397
6.569999999999999,-0.0006846592780483992
6.6,-0.0007047455811072644
6.63,-0.0007215177855830644
6.66,-0.0007352453095307568
6.6899999999999995,-0.0007461825941166326
6.72,-0.0007545694583515625
6.75,-0.0007606314936472082
6.779999999999999,-0.0007645804916022415
6.81,-0.0007666148989452263
6.84,-0.0007669202940578541
6.87,-0.0007656698799868553
6.8999999999999995,-0.0007630249893095867
6.93,-0.0007591355966597738
6.96,-0.0007541408351361336
6.989999999999999,-0.0007481695132126528
7.02,-0.0007413406291414561
7.05,-0.0007337638801911504
7.08,-0.0007255401643893877
7.109999999999999,-0.0007167620727498991
7.14,-0.0007075143702426553
7.17,-0.0006978744640376705
7.199999999999999,-0.0006879128577894772
7.2299999999999995,-0.000677693590958886
7.26,-0.0006672746623710537
7.29,-0.0006567084373961113
7.319999999999999,-0.0006460420383082033
7.35,-0.0006353177175333131
7.38,-0.0006245732136293952
7.41,-0.0006138420899707182
7.4399999999999995,-0.0006031540562108292
7.47,-0.000592535272698369
7.5,-0.0005820086381009074
7.529999999999999,-0.0005715940605655716
7.56,-0.0005613087128042218
7.59,-0.0005511672715462802
7.62,-0.000541182141841224
7.6499999999999995,-0.0005313636667302621
7.68,-0.0005217203228334629
7.71,-0.0005122589024180429
7.739999999999999,-0.000502984682528157
7.77,-0.0004939015817679885
7.8,-0.00048501230533040153
7.83,-0.000476318478865529
7.859999999999999,-0.00046782077177930266
7.89,-0.0004595190105449766
7.92,-0.0004514122825991021
7.949999999999999,-0.00044349903138265383
7.9799999999999995,-0.00043577714436275616
8.01,-0.00042824402553266055
8.04,-0.0004208966799926217
8.07,-0.0004137317659538946
8.1,-0.0004067456597858232
8.129999999999999,-0.0003999345074716318
8.16,-0.00039329427193291605
8.19,-0.0003868207753428936
8.219999999999999,-0.0003805097368190964
8.25,-0.000374356805863528
8.28,-0.00036835759189904685
8.31,-0.0003625076902296076
8.34,-0.00035680270473238684
8.37,-0.0003512382675707401
8.4,-0.00034581005619870736
8.43,-0.0003405138079078593
8.459999999999999,-0.00033534533215204623
8.49,-0.00033030052086830547
8.52,-0.00032537535699463105
8.549999999999999,-0.00032056592137316015
8.58,-0.0003158683982100105
8.61,-0.00031127907925077025
8.64,-0.0003067943668174228
8.67,-0.00030241077584118695
8.7,-0.00029812493501123714
8.73,-0.000293933587155599
8.76,-0.0002898335889447382
8.79,-0.00028582191002744523
8.82,-0.00028189563166390683
8.85,-0.0002780519449431928
8.879999999999999,-0.000274288148647479
8.91,-0.0002706016468259787
8.94,-0.0002669899461311071
8.969999999999999,-0.0002634506529664224
9.,-0.0002599814704891054
9.03,-0.00025658019550410527
9.06,-0.00025324471528429676
9.09,-0.00024997300434575175
9.12,-0.0002467631212028573
9.15,-0.00024361320512645418
9.18,-0.00024052147292308312
9.209999999999999,-0.00023748621575220286
9.24,-0.00023450579599448504
9.27,-0.0002315786441834146
9.299999999999999,-0.00022870325600828079
9.33,-0.0002258781893979267
9.36,-0.00022310206168990598
9.389999999999999,-0.00022037354689039002
9.42,-0.0002176913730289609
9.45,-0.00021505431960282956
9.48,-0.00021246121513625316
9.51,-0.00020991093481468812
9.54,-0.00020740239823433676
9.57,-0.00020493456724186496
9.6,-0.00020250644387158172
9.629999999999999,-0.00020011706837663387
9.66,-0.0001977655173521221
9.69,-0.00019545090194832463
9.719999999999999,-0.00019317236617123063
9.75,-0.00019092908526693184
9.78,-0.00018872026418833117
9.81,-0.0001865451361397138
9.84,-0.0001844029611971133
9.87,-0.0001822930250009779
9.9,-0.0001802146375179314
9.93,-0.00017816713186925674
9.959999999999999,-0.0001761498632217029
9.99,-0.0001741622077391057


==> figures/IRapproxGaussian/IRGaussianVStauSigma03.csv <==
0.,5.207920830588038
0.03,5.200821947897875
0.06,5.1796018027148
0.09,5.144488225600564
0.12,5.095855400674493
0.15,5.034215772879962
0.18,4.960209122010873
0.21,4.874589182186797
0.24,4.778208259709569
0.27,4.6720003543100255
0.3,4.556963317063653
0.32999999999999996,4.434140582582489
0.36,4.3046029947580005
0.39,4.169431206848766
0.42,4.0296990815508575
0.44999999999999996,3.8864584489783316
0.48,3.7407255023992203
0.51,3.5934690500193573
0.54,3.4456006990549204
0.57,3.2979670991448304
0.6,3.1513441466981056
0.63,3.0064331186941455
0.6599999999999999,2.863858593078767
0.69,2.724167993613732
0.72,2.587832568657227
0.75,2.4552495977733457
0.78,2.3267456140338973
0.8099999999999999,2.2025804320838875
0.84,2.0829517810250993
0.87,1.9680003554071337
0.8999999999999999,1.8578151156172833
0.9299999999999999,1.752438689353732
0.96,1.6518727474342692
0.99,1.55608324890612
1.02,1.4650054714539051
1.05,1.3785487628227686
1.08,1.29660096693577
1.1099999999999999,1.2190324943384623
1.14,1.1457000202729593
1.17,1.076449805537153
1.2,1.0111206441679443
1.23,0.9495464535698344
1.26,0.8915585033276563
1.29,0.8369873598975677
1.3199999999999998,0.7856644931970481
1.3499999999999999,0.7374236331947559
1.38,0.6921018764323558
1.41,0.6495405733798929
1.44,0.6095860220607587
1.47,0.572089992165473
1.5,0.5369101023505363
1.53,0.5039100716993443
1.56,0.4729598644964017
1.5899999999999999,0.4439357456057721
1.6199999999999999,0.4167202619054743
1.65,0.3912021634532504
1.68,0.3672762763757532
1.71,0.344843337902653
1.74,0.3238098025219592
1.77,0.3040876269181453
1.7999999999999998,0.2855940401717421
1.8299999999999998,0.2682513046449003
1.8599999999999999,0.25198647204597263
1.89,0.23673113835087137
1.92,0.22242120055032494
1.95,0.2089966175815225
1.98,0.19640117728063003
2.01,0.18458227074946468
2.04,0.1734906751571213
2.07,0.16308034568633337
2.1,0.1533082170774657
2.13,0.1441340150128813
2.16,0.13552007741454677
2.19,0.1274311855922047
2.2199999999999998,0.11983440507316304
2.25,0.11269893586317187
2.28,0.1059959718264657
2.31,0.09969856882928585
2.34,0.09378152126116619
2.37,0.08822124652948664
2.4,0.08299567711409495
2.4299999999999997,0.07808415976631236
2.46,0.0734673614412705
2.4899999999999998,0.0691271815597672
2.52,0.06504667020938595
2.55,0.06120995190710913
2.58,0.057602154562904906
2.61,0.05420934329981109
2.6399999999999997,0.05101845880517355
2.67,0.04801725990414718
2.6999999999999997,0.045194270065628275
2.73,0.04253872756793329
2.76,0.04004053906885004
2.79,0.03769023634125841
2.82,0.03547893595141502
2.85,0.033398301672143645
2.88,0.0314405094375349
2.9099999999999997,0.029598214659316585
2.94,0.027864521737812578
2.9699999999999998,0.02623295561237104
3.,0.02469743520733142
3.03,0.02325224864004617
3.06,0.02189203006707137
3.09,0.020611738054704794
3.12,0.01940663536490017
3.15,0.018272270062477187
3.1799999999999997,0.017204457847902196
3.21,0.016199265533688365
3.2399999999999998,0.015252995585112613
3.27,0.014362171652676217
3.3,0.013523525028901917
3.33,0.012733981966947118
3.36,0.011990651802250323
3.3899999999999997,0.011290815829007664
3.42,0.010631916864650957
3.4499999999999997,0.010011549482814441
3.48,0.009427450847550697
3.51,0.008877492120225922
3.54,0.008359670399567117
3.57,0.00787210116019506
3.5999999999999996,0.007413011157382175
3.63,0.006980731768002069
3.6599999999999997,0.006573692739698751
3.69,0.006190416322212565
3.7199999999999998,0.005829511756568591
3.75,0.005489670099471581
3.78,0.0051696593617715746
3.81,0.00486831994127313
3.84,0.004584560331470146
3.8699999999999997,0.004317353089002118
3.9,0.004065731043757184
3.9299999999999997,0.0038287837365957138
3.96,0.0036056540706444445
3.9899999999999998,0.0033955351630186124
4.02,0.003197667384671387
4.05,0.003011335576880417
4.08,0.002835866433544379
4.109999999999999,0.0026706260392633926
4.14,0.0025150175536964143
4.17,0.0023684790333593705
4.2,0.0022304813825342416
4.2299999999999995,0.002100526425551655
4.26,0.0019781450930781625
4.29,0.0018628957156074481
4.32,0.0017543624177085663
4.35,0.001652153607000086
4.38,0.0015559005522083249
4.41,0.001465256044947076
4.4399999999999995,0.0013798931402929512
4.47,0.0012995039714218631
4.5,0.0012237986339242858
4.53,0.0011525041356610167
4.56,0.0010853634082743703
4.59,0.0010221343767040612
4.62,0.0009625890832767508
4.6499999999999995,0.0009065128631443595
4.68,0.0008537035680395862
4.71,0.0008039708354986187
4.74,0.0007571354008712158
4.77,0.00071302844959833
4.8,0.0006714910073875113
4.83,0.0006323733660573362
4.859999999999999,0.0005955345429545103
4.89,0.000560841771971703
4.92,0.0005281700243110594
4.95,0.0004974015572481263
4.9799999999999995,0.0004684254892541966
5.01,0.00044113739993204644
5.04,0.0004154389532964692
5.069999999999999,0.00039123754312999005
5.1,0.0003684459588531182
5.13,0.00034698207110237986
5.16,0.0003267685355382498
5.1899999999999995,0.00030773251395934873
5.22,0.0002898054116853529
5.25,0.0002729226302576601
5.279999999999999,0.0002570233345628003
5.31,0.0002420502335358729
5.34,0.00022794937365098157
5.37,0.00021466994445185506
5.3999999999999995,0.00020216409541974886
5.43,0.00019038676351683408
5.46,0.00017929551078203285
5.49,0.00016885037139270683
5.52,0.0001590137076399277
5.55,0.00014975007429734484
5.58,0.00014102609089407066
5.609999999999999,0.00013281032143060297
5.64,0.00012507316110374803
5.67,0.00011778672963185709
5.7,0.00011092477079555254
5.7299999999999995,0.00010446255783159269
5.76,0.00009837680433867522
5.79,0.00009264558037389528
5.819999999999999,0.0000872482334373175
5.85,0.00008216531405977937
5.88,0.00007737850572566095
5.91,0.00007287055887800042
5.9399999999999995,0.00006862522876807358
5.97,0.00006462721692178695
6.,0.00006086211603738601
6.029999999999999,0.00005731635803947839
6.06,0.000053977165229545915
6.09,0.000050832504229538274
6.12,0.00004787104262899487
6.1499999999999995,0.00004508210815401965
6.18,0.00004245565021462042
6.21,0.00003998220369186511
6.24,0.000037652854834376656
6.27,0.00003545920914129596
6.3,0.00003339336111599828
6.33,0.00003144786578159234
6.359999999999999,0.00002961571185557876
6.39,0.000027890296487024363
6.42,0.000026265401465163437
6.45,0.000024735170814245397
6.4799999999999995,0.000023294089692314896
6.51,0.000021936964520568606
6.54,0.000020658904268454137
6.569999999999999,0.00001945530283248302
6.6,0.000018321822434483075
6.63,0.00001725437799435015
6.66,0.000016249122409023872
6.6899999999999995,0.000015302432689802933
6.72,0.000014410896907145036
6.75,0.000013571301895920314
6.779999999999999,0.000012780621676824026
6.81,0.000012036006552235725
6.84,0.000011334772837241018
6.87,0.000010674393188819195
6.8999999999999995,0.000010052487498356354
6.93,9.46681431467154e-6
6.96,8.915262766655918e-6
6.989999999999999,8.395844956423546e-6
7.02,7.906688795568276e-6
7.05,7.446031258717162e-6
7.08,7.012212030073799e-6
7.109999999999999,6.603667520061169e-6
7.14,6.218925230506283e-6
7.17,5.856598448065084e-6
7.199999999999999,5.515381246767836e-6
7.2299999999999995,5.1940437816793755e-6
7.26,4.891427856717183e-6
7.29,4.606442750657672e-6
7.319999999999999,4.3380612862914975e-6
7.35,4.085316128564576e-6
7.38,3.847296298366382e-6
7.41,3.623143889404014e-6
7.4399999999999995,3.4120509763323236e-6
7.47,3.2132567029991055e-6
7.5,3.026044540313723e-6
7.529999999999999,2.849739703858195e-6
7.56,2.6837067219356143e-6
7.59,2.5273471452927187e-6
7.62,2.3800973902632946e-6
7.6499999999999995,2.241426707561837e-6
7.68,2.110835269405575e-6
7.71,1.987852368074355e-6
7.739999999999999,1.8720347194153073e-6
7.77,1.7629648651794128e-6
7.8,1.6602496684326242e-6
7.83,1.5635188966195475e-6
7.859999999999999,1.4724238871736219e-6
7.89,1.3866362908650664e-6
7.92,1.3058468883577474e-6
7.949999999999999,1.2297644757120873e-6
7.9799999999999995,1.1581148148128998e-6
8.01,1.0906396449464886e-6
8.04,1.0270957519575543e-6
8.07,9.672540916391796e-7
8.1,9.108989641926235e-7
8.129999999999999,8.578272367749809e-7
8.16,8.078476113480838e-7
8.19,7.607799351794847e-7
8.219999999999999,7.164545515104397e-7
8.25,6.747116880553294e-7
8.28,6.354008811260713e-7
8.31,5.983804333066252e-7
8.34,5.635169027230445e-7
8.37,5.306846220683554e-7
8.4,4.997652456488682e-7
8.43,4.7064732281944045e-7
8.459999999999999,4.4322589627030057e-7
8.49,4.174021237176701e-7
8.52,3.9308292163467393e-7
8.549999999999999,3.7018062973865233e-7
8.58,3.486126950252065e-7
8.61,3.283013742109546e-7
8.64,3.091734535062375e-7
8.67,2.9115998474428787e-7
8.7,2.741960368177453e-7
8.73,2.5822046303941655e-7
8.76,2.4317567477304024e-7
8.79,2.2900744364748996e-7
8.82,2.1566469886802495e-7
8.85,2.0309934515597396e-7
8.879999999999999,1.9126608939108336e-7
8.91,1.8012227735248337e-7
8.94,1.6962773997052577e-7
8.969999999999999,1.5974464853582717e-7
9.,1.5043737834397027e-7
9.03,1.41672380284549e-7
9.06,1.3341805991382003e-7
9.09,1.2564466356080035e-7
9.12,1.1832417109919351e-7
9.15,1.1143019492704535e-7
9.18,1.0493788486155363e-7
9.209999999999999,9.882383856326151e-8
9.24,9.306601718106333e-8
9.27,8.764366591191135e-8
9.299999999999999,8.2537239188878e-8
9.33,7.772833022792075e-8
9.36,7.31996046794002e-8
9.389999999999999,6.893473814519989e-8
9.42,6.491835733623665e-8
9.45,6.113598465826416e-8
9.48,5.7573986027936125e-8
9.51,5.421952171813891e-8
9.54,5.106050009793871e-8
9.57,4.8085534020618656e-8
9.6,4.5283899795737494e-8
9.629999999999999,4.264549852811208e-8
9.66,4.016081971632662e-8
9.69,3.7820906971189615e-8
9.719999999999999,3.561732573151949e-8
9.75,3.3542132860893595e-8
9.78,3.158784801577064e-8
9.81,2.9747426681778733e-8
9.84,2.8014234780987387e-8
9.87,2.6382024758624014e-8
9.9,2.484491306295363e-8
9.93,2.3397358937661243e-8
9.959999999999999,2.203414444912918e-8
9.99,2.075035567795084e-8


==> figures/IRapproxGaussian/IRGaussianVStauSigma05.csv <==
0.,4.745001839266003
0.03,4.738775043247773
0.06,4.7201592969969175
0.09,4.689347159997222
0.12,4.646655058784253
0.15,4.59251669070561
0.18,4.527474106127614
0.21,4.4521667670363465
0.24,4.367318939422169
0.27,4.273725819407806
0.3,4.172238817434135
0.32999999999999996,4.0637504307165
0.36,3.9491791224508797
0.39,3.8294545986403676
0.42,3.70550383243467
0.44999999999999996,3.578238134559151
0.48,3.4485415100687997
0.51,3.3172604796561
0.54,3.185195481262432
0.57,3.0530939076396733
0.6,2.921644780159353
0.63,2.791475010396677
0.6599999999999999,2.663147160069967
0.69,2.537158577468132
0.72,2.413941764705155
0.75,2.2938658147110997
0.78,2.1772387491581613
0.8099999999999999,2.0643105876234458
0.84,1.9552769831385008
0.87,1.850283268723684
0.8999999999999999,1.7494287724046953
0.9299999999999999,1.6527712734683764
0.96,1.560331489345612
0.99,1.472097499652453
1.02,1.388029030863849
1.05,1.3080615412755312
1.08,1.2321100609113613
1.1099999999999999,1.1600727545721086
1.14,1.0918341881303903
1.17,1.0272682883876072
1.2,0.966240995333621
1.23,0.9086126125613614
1.26,0.8542398670029687
1.29,0.8029776932165581
1.3199999999999998,0.7546807603246326
1.3499999999999999,0.7092047615532534
1.38,0.6664074873099207
1.41,0.6261497030237433
1.44,0.5882958526989097
1.47,0.5527146084266378
1.5,0.5192792850843407
1.53,0.48786813820636366
1.56,0.4583645616335686
1.5899999999999999,0.430657200096297
1.6199999999999999,0.4046399904138408
1.65,0.3802121435436054
1.68,0.35727807831560665
1.71,0.3357473163648351
1.74,0.3155343465401389
1.77,0.29655846593238677
1.7999999999999998,0.2787436036309696
1.8299999999999998,0.2620181323864762
1.8599999999999999,0.24631467252639616
1.89,0.23156989173553008
1.92,0.21772430366772855
1.95,0.20472206779401958
1.98,0.19251079240699628
2.01,0.1810413422857813
2.04,0.17026765217109419
2.07,0.16014654690219798
2.1,0.15063756881797508
2.13,0.14170281281458066
2.16,0.1333067692844398
2.19,0.12541617502099664
2.2199999999999998,0.1179998720665858
2.25,0.11102867481737208
2.28,0.10447524246848268
2.31,0.09831396376730937
2.34,0.09252084370277722
2.37,0.08707339980158535
2.4,0.08195056437008885
2.4299999999999997,0.07713259293969144
2.46,0.07260097858913028
2.4899999999999998,0.0683383718185134
2.52,0.06432850565519022
2.55,0.060556125679638736
2.58,0.057006924669803644
2.61,0.05366748157412898
2.6399999999999997,0.05052520453638774
2.67,0.04756827770891735
2.6999999999999997,0.04478561160470242
2.73,0.04216679675262059
2.76,0.039702060433941276
2.79,0.037382226291593615
2.82,0.035198676616799006
2.85,0.03314331713018431
2.88,0.03120854408653238
2.9099999999999997,0.029387213543729876
2.94,0.027672612647302624
2.9699999999999998,0.02605843279212861
3.,0.024538744532543275
3.03,0.023107974121028288
3.06,0.02176088156413319
3.09,0.02049254009213765
3.12,0.019298316946304475
3.15,0.018173855394411707
3.1799999999999997,0.017115057891597295
3.21,0.016118070309461035
3.2399999999999998,0.015179267161849717
3.27,0.014295237760815543
3.3,0.013462773240965805
3.33,0.012678854394789258
3.36,0.011940640265547664
3.3899999999999997,0.011245457448138966
3.42,0.010590790051731662
3.4499999999999997,0.009974270281220023
3.48,0.009393669597553618
3.51,0.008846890419616046
3.54,0.008331958333103198
3.57,0.007847014774003774
3.5999999999999996,0.007390310156577952
3.63,0.006960197417748584
3.6599999999999997,0.006555125951725644
3.69,0.006173635910361598
3.7199999999999998,0.005814352846437498
3.75,0.00547598267854074
3.78,0.005157306957609327
3.81,0.004857178416515938
3.84,0.004574516785275385
3.8699999999999997,0.004308304855583568
3.9,0.004057584779443811
3.9299999999999997,0.003821454587611029
3.96,0.0035990649144927484
3.9899999999999998,0.0033896159169924285
4.02,0.0031923543755698067
4.05,0.00300657096652934
4.08,0.0028315976952184123
4.109999999999999,0.0026668054805901453
4.14,0.002511601881724569
4.17,0.0023654289583821698
4.2,0.0022277612570374204
4.2299999999999995,0.002098103915248718
4.26,0.001975990877220021
4.29,0.0018609832139690015
4.32,0.0017526675419014804
4.35,0.0016506545339678002
4.38,0.001554577517824337
4.41,0.0014640911566074861
4.4399999999999995,0.0013788702052487181
4.47,0.0012986083413488235
4.5,0.0012230170631556483
4.53,0.0011518246521447298
4.56,0.0010847751961291362
4.59,0.001021627669346431
4.62,0.0009621550661818089
4.6499999999999995,0.0009061435853846981
4.68,0.0008533918618224092
4.71,0.0008037102429894058
4.74,0.0007569201076550688
4.77,0.0007128532241873264
4.8,0.0006713511462346055
4.83,0.0006322646435849899
4.859999999999999,0.0005954531661496902
4.89,0.0005607843391385005
4.92,0.0005281334876083505
4.95,0.0004973831886726386
4.9799999999999995,0.0004684228497594369
5.01,0.00044114831140095145
5.04,0.00041546147312504977
5.069999999999999,0.000391269941106175
5.1,0.00036848669630253577
5.13,0.0003470297818956177
5.16,0.00032682200890236175
5.1899999999999995,0.00030779067890569713
5.22,0.00028986732290449033
5.25,0.00027298745535159826
5.279999999999999,0.0002570903424883522
5.31,0.0002421187841502279
5.34,0.00022801890825791476
5.37,0.00021473997725617177
5.3999999999999995,0.00020223420580829548
5.43,0.0001904565890856982
5.46,0.00017936474104475795
5.49,0.00016891874210434515
5.52,0.00015908099567995873
5.55,0.0001498160930592613
5.58,0.00014109068613416318
5.609999999999999,0.00013287336753278729
5.64,0.00012513455772120326
5.67,0.00011784639866981874
5.7,0.00011098265370286232
5.7299999999999995,0.00010451861317157263
5.76,0.00009843100561259193
5.79,0.00009269791407273982
5.819999999999999,0.00008729869729986228
5.85,0.00008221391551690986
5.88,0.00007742526051283296
5.91,0.000072915489799358
5.9399999999999995,0.0000686683645972968
5.97,0.00006466859142976864
6.,0.000060901767112655934
6.029999999999999,0.00005735432694479154
6.06,0.00005401349591205498
6.09,0.00005086724272804781
6.12,0.00004790423655573224
6.1499999999999995,0.00004511380623199973
6.18,0.000042485901880475945
6.21,0.00004001105874851907
6.24,0.000037680363150253716
6.27,0.00003548542039109891
6.3,0.00003341832455857019
6.33,0.00003147163007080651
6.359999999999999,0.000029638324880614052
6.39,0.000027911805238729886
6.42,0.000026285851925625056
6.45,0.0000247546078664295
6.4799999999999995,0.000023312557048531132
6.51,0.000021954504666075043
6.54,0.000020675558419996673
6.569999999999999,0.000019471110906369094
6.6,0.000018336823029754587
6.63,0.00001726860838193082
6.66,0.000016262618529828316
6.6899999999999995,0.000015315229159782525
6.72,0.000014423027028278872
6.75,0.00001358279767226691
6.779999999999999,0.000012791513834847611
6.81,0.00001204632456470866
6.84,0.000011344544950103652
6.87,0.000010683646450450025
6.8999999999999995,0.00001006124779076967
6.93,9.47510638621761e-6
6.96,8.923110265850377e-6
6.989999999999999,8.403270466579147e-6
7.02,7.91371386994367e-6
7.05,7.452676455934436e-6
7.08,7.018496949589784e-6
7.109999999999999,6.609610837507176e-6
7.14,6.224544732737354e-6
7.17,5.861911067783474e-6
7.199999999999999,5.520403096606365e-6
7.2299999999999995,5.1987901876490155e-6
7.26,4.895913390939663e-6
7.29,4.6106812633185615e-6
7.319999999999999,4.3420659367621505e-6
7.35,4.08909941565257e-6
7.38,3.850870089664263e-6
7.41,3.62651944971471e-6
7.4399999999999995,3.4152389951477455e-6
7.47,3.2162673210821046e-6
7.5,3.028887375238314e-6
7.529999999999999,2.8524238747028514e-6
7.56,2.686240872915667e-6
7.59,2.5297394688277982e-6
7.62,2.3823556485484677e-6
7.6499999999999995,2.2435582536848804e-6
7.68,2.1128470674701178e-6
7.71,1.9897510124694707e-6
7.739999999999999,1.8738264532542032e-6
7.77,1.7646555979305506e-6
7.8,1.6618449927674778e-6
7.83,1.5650241045017307e-6
7.859999999999999,1.4738439852145066e-6
7.89,1.3879760149711103e-6
7.92,1.3071107176951188e-6
7.949999999999999,1.2309566460120963e-6
7.9799999999999995,1.159239331046313e-6
8.01,1.091700293387803e-6
8.04,1.0280961116672622e-6
8.07,9.6819754538381e-7
8.1,9.117887088259855e-7
8.129999999999999,8.586662931102164e-7
8.16,8.086388335344552e-7
8.19,7.615260196077157e-7
8.219999999999999,7.17158045269945e-7
8.25,6.753749969614991e-7
8.28,6.360262773376944e-7
8.31,5.989700625523118e-7
8.34,5.64072791154902e-7
8.37,5.31208682760476e-7
8.4,5.00259284757523e-7
8.43,4.7111304542121823e-7
8.459999999999999,4.4366491189378066e-7
8.49,4.178159515835873e-7
8.52,3.934729956189312e-7
8.549999999999999,3.705483030717721e-7
8.58,3.4895924474170285e-7
8.61,3.286280053606978e-7
8.64,3.0948130314573223e-7
8.67,2.9145012568876104e-7
8.7,2.744694812322029e-7
8.73,2.584781644340629e-7
8.76,2.434185357783176e-7
8.79,2.292363138360054e-7
8.82,2.1588037962818303e-7
8.85,2.0330259238596979e-7
8.879999999999999,1.914576160436966e-7
8.91,1.8030275583991282e-7
8.94,1.697978044376498e-7
8.969999999999999,1.5990489700887974e-7
9.,1.505883747616656e-7
9.03,1.418146564177427e-7
9.06,1.3355211717721761e-7
9.09,1.2577097473471612e-7
9.12,1.1844318193747214e-7
9.15,1.11542325692348e-7
9.18,1.0504353176827776e-7
9.209999999999999,9.892337514084264e-8
9.24,9.315979556116332e-8
9.27,8.773201804365378e-8
9.299999999999999,8.262047798599816e-8
9.33,7.780675065155853e-8
9.36,7.327348476006992e-8
9.389999999999999,6.900433994728471e-8
9.42,6.498392786817794e-8
9.45,6.119775673144652e-8
9.48,5.763217906540288e-8
9.51,5.427434252701406e-8
9.54,5.1112143576791755e-8
9.57,4.813418385259755e-8
9.6,4.532972908507077e-8
9.629999999999999,4.2688670406702334e-8
9.66,4.020148791427393e-8
9.69,3.785921635820114e-8
9.719999999999999,3.5653412822043755e-8
9.75,3.357612647624828e-8
9.78,3.1619869129082404e-8
9.81,2.9777589532292754e-8
9.84,2.8042647008892723e-8
9.87,2.64087877846393e-8
9.9,2.4870122446581157e-8
9.93,2.3421104714708483e-8
9.959999999999999,2.2056511450282136e-8
9.99,2.0771423828853874e-8


==> figures/IRapproxGaussian/IRGaussianVStauSigma1.csv <==
0.,2.967850301528519
0.03,2.964776628712197
0.06,2.955579844561622
0.09,2.9403322877189173
0.12,2.919153316228156
0.15,2.8922075251890997
0.18,2.859702305250557
0.21,2.821884794293425
0.24,2.77903828755043
0.27,2.731478182739101
0.3,2.6795475461988087
0.32999999999999996,2.623612393200906
0.36,2.5640567802741345
0.39,2.5012778093603503
0.42,2.435680642789574
0.44999999999999996,2.36767362445268
0.48,2.297663596289257
0.51,2.2260514905526425
0.54,2.153228267627453
0.57,2.0795712569099747
0.6,2.0054409449335058
0.63,1.9311782410744756
0.6599999999999999,1.8571022373545434
0.69,1.7835084655691888
0.72,1.7106676426753578
0.75,1.6388248844293738
0.78,1.568199357957941
0.8099999999999999,1.498984336443399
0.84,1.4313476134977758
0.87,1.3654322310565898
0.8999999999999999,1.3013574726042116
0.9299999999999999,1.2392200734183363
0.96,1.1790956002218902
0.99,1.1210399552904613
1.02,1.0650909630265797
1.05,1.011270000990672
1.08,0.9595836417197834
1.1099999999999999,0.9100252762603261
1.14,0.8625766949930076
1.17,0.8172096058776916
1.2,0.7738870745707749
1.23,0.7325648739435269
1.26,0.6931927409758024
1.29,0.655715520676521
1.3199999999999998,0.6200742171930053
1.3499999999999999,0.5862069348158283
1.38,0.5540497142409859
1.41,0.5235372973294102
1.44,0.4946037328696194
1.47,0.467182983082763
1.5,0.44120938315002456
1.53,0.41661805275349856
1.56,0.39334523553384
1.5899999999999999,0.3713285775155386
1.6199999999999999,0.3505073509742115
1.65,0.33082262994350276
1.68,0.3122174232179827
1.71,0.29463677031180424
1.74,0.27802780541438504
1.77,0.26233979394940254
1.7999999999999998,0.247524145909077
1.8299999999999998,0.23353440971054493
1.8599999999999999,0.22032624991259903
1.89,0.20785741174443195
1.92,0.19608767503681618
1.95,0.18497879981248266
1.98,0.17449446548730457
2.01,0.16460020535732126
2.04,0.15526333779803428
2.07,0.1464528953806497
2.1,0.13813955291355207
2.13,0.1302955552445639
2.16,0.12289464550862073
2.19,0.11591199437448145
2.2199999999999998,0.10932413073109438
2.25,0.10310887415740985
2.28,0.09724526943700687
2.31,0.09171352330922034
2.34,0.08649494358999157
2.37,0.08157188074698093
2.4,0.0769276719733202
2.4299999999999997,0.07254658777155532
2.46,0.0684137810328243
2.4899999999999998,0.06451523857519155
2.52,0.06083773508851172
2.55,0.05736878942051026
2.58,0.05409662312931357
2.61,0.05101012122090747
2.6399999999999997,0.048098794985472544
2.67,0.04535274684384361
2.6999999999999997,0.04276263711412305
2.73,0.04031965260845076
2.76,0.038015476970856596
2.79,0.035842262668770365
2.82,0.03379260455304053
2.85,0.03185951490381005
2.88,0.030036399882791193
2.9099999999999997,0.028317037315388024
2.94,0.026695555729541007
2.9699999999999998,0.02516641458145693
3.,0.0237243856017429
3.03,0.022364535198784178
3.06,0.021082207859461032
3.09,0.0198730104904756
3.12,0.018732797646629672
3.15,0.017657657595353204
3.1799999999999997,0.016643899169617248
3.21,0.015688039364074206
3.2399999999999998,0.014786791631845772
3.27,0.013937054841828654
3.3,0.013135902858709303
3.33,0.012380574710071663
3.36,0.011668465307071867
3.3899999999999997,0.010997116687068731
3.42,0.010364209748511757
3.4499999999999997,0.009767556450027139
3.48,0.009205092447429787
3.51,0.008674870143717683
3.54,0.008175052128740895
3.57,0.007703904986469365
3.5999999999999996,0.007259793449321293
3.63,0.006841174905858763
3.6599999999999997,0.006446594078214669
3.69,0.006074678286471392
3.7199999999999998,0.005724132674738841
3.75,0.005393735863205577
3.78,0.005082335810438529
3.81,0.0047888459071111274
3.84,0.004512241288243018
3.8699999999999997,0.004251555351764091
3.9,0.004005876471901038
3.9299999999999997,0.003774344896528954
3.96,0.0035561498182381515
3.9899999999999998,0.0033505266094392286
4.02,0.003156754212370316
4.05,0.0029741526753804576
4.08,0.0028020808273448283
4.109999999999999,0.0026399340825207745
4.14,0.0024871423685833153
4.17,0.002343168170981352
4.2,0.002207504687138641
4.2299999999999995,0.0020796740843813293
4.26,0.0019592258558150627
4.29,0.0018457352686939948
4.32,0.0017388019001267053
4.35,0.0016380482552492688
4.38,0.0015431184632663827
4.41,0.0014536770470143057
4.4399999999999995,0.001369407761941537
4.47,0.0012900125006293974
4.5,0.0012152102591896688
4.53,0.0011447361620789797
4.56,0.0010783405420615399
4.59,0.001015788072232336
4.62,0.0009568569471842204
4.6499999999999995,0.000901338110564844
4.68,0.000849034526419783
4.71,0.0007997604918658722
4.74,0.0007533409887709504
4.77,0.0007096110722502957
4.8,0.0006684152939070855
4.83,0.0006296071578617702
4.859999999999999,0.0005930486077259167
4.89,0.0005586095427705845
4.92,0.0005261673616505851
4.95,0.0004956065321234038
4.9799999999999995,0.00046681818529860136
5.01,0.0004396997330268234
5.04,0.0004141545071262749
5.069999999999999,0.0003900914192052108
5.1,0.00036742463991722434
5.13,0.0003460732965473858
5.16,0.0003259611878900161
5.1899999999999995,0.0003070165154370839
5.22,0.0002891716299512905
5.25,0.00027236279254993297
5.279999999999999,0.00025652994947477156
5.31,0.00024161651976954676
5.34,0.00022756919513062786
5.37,0.0002143377512376614
5.3999999999999995,0.00020187486991019433
5.43,0.00019013597147315436
5.46,0.00017907905674797552
5.49,0.00016866455812673231
5.52,0.00015885519919088382
5.55,0.0001496158624192485
5.58,0.0001409134644904252
5.609999999999999,0.0001327168387646977
5.64,0.00012499662452830526
5.67,0.00011772516261392393
5.7,0.00011087639703223009
5.7299999999999995,0.00010442578227017095
5.76,0.00009835019593115173
5.79,0.00009262785641073388
5.819999999999999,0.00008723824532435462
5.85,0.00008216203438647052
5.88,0.00007738101654611051
5.91,0.00007287804106764569
5.9399999999999995,0.00006863695236708408
5.97,0.00006464253237987781
6.,0.00006088044625715647
6.029999999999999,0.00005733719119891104
6.06,0.00005400004824361202
6.09,0.0000508570368440815
6.12,0.00004789687206918239
6.1499999999999995,0.00004510892428008383
6.18,0.00004248318113852574
6.21,0.00004001021181268242
6.24,0.000037681133253928285
6.27,0.00003548757842508277
6.3,0.00003342166636756081
6.33,0.00003147597400132244
6.359999999999999,0.00002964350955760914
6.39,0.000027917687550201418
6.42,0.000026292305196325614
6.45,0.000024761520203635202
6.4799999999999995,0.00002331982984394261
6.51,0.00002196205123986849
6.54,0.000020683302793901225
6.569999999999999,0.000019478986694006785
6.6,0.000018344772433343243
6.63,0.00001727658128581871
6.66,0.000016270571681674315
6.6899999999999995,0.00001532312543139891
6.72,0.000014430834748724135
6.75,0.00001359049002644343
6.779999999999999,0.000012799068321622276
6.81,0.000012053722508737176
6.84,0.000011351771062564719
6.87,0.000010690688433963596
6.8999999999999995,0.00001006809598434849
6.93,9.481753446456073e-6
6.96,8.929550880901861e-6
6.989999999999999,8.40950109978878e-6
7.02,7.919732530291383e-6
7.05,7.458482492704748e-6
7.08,7.024090868923377e-6
7.109999999999999,6.614994138706063e-6
7.14,6.22971976239289e-6
7.17,5.866880889976003e-6
7.199999999999999,5.525171377588656e-6
7.2299999999999995,5.203361093574115e-6
7.26,4.900291497329011e-6
7.29,4.614871475088835e-6
7.319999999999999,4.346073417741081e-6
7.35,4.092929526615335e-6
7.38,3.854528334014203e-6
7.41,3.630011426015942e-6
7.4399999999999995,3.4185703558168514e-6
7.47,3.219443736388907e-6
7.5,3.03191450274723e-6
7.529999999999999,2.8553073322906385e-6
7.56,2.6889862163539086e-6
7.59,2.5323521723156526e-6
7.62,2.3848410889142298e-6
7.6499999999999995,2.2459216968814173e-6
7.68,2.115093657611982e-6
7.71,1.9918857630083226e-6
7.739999999999999,1.87585424003957e-6
7.77,1.7665811539278093e-6
7.8,1.6636729042286324e-6
7.83,1.5667588084056503e-6
7.859999999999999,1.475489767812483e-6
7.89,1.3895370112909574e-6
7.92,1.3085909118726987e-6
7.949999999999999,1.2323598723333172e-6
7.9799999999999995,1.160569275595391e-6
8.01,1.0929604962090715e-6
8.04,1.0292899693581524e-6
8.07,9.69328314045945e-7
8.1,9.128595073097057e-7
8.129999999999999,8.59680106495393e-7
8.16,8.095985167972178e-7
8.19,7.624343014288064e-7
8.219999999999999,7.180175319458705e-7
8.25,6.761881763845428e-7
8.28,6.367955230152369e-7
8.31,5.996976376398239e-7
8.34,5.647608524804816e-7
8.37,5.318592848219207e-7
8.4,5.00874383675723e-7
8.43,4.716945028361237e-7
8.459999999999999,4.4421449879141014e-7
8.49,4.1833535204448866e-7
8.52,3.9396381048023943e-7
8.549999999999999,3.710120534965387e-7
8.58,3.493973756905041e-7
8.61,3.290418889617661e-7
8.64,3.0987224196079237e-7
8.67,2.918193558727047e-7
8.7,2.7481817558567714e-7
8.73,2.588074353484205e-7
8.76,2.437294380732978e-7
8.79,2.2952984749071492e-7
8.82,2.1615749240666868e-7
8.85,2.0356418235884382e-7
8.879999999999999,1.917045340076607e-7
8.91,1.8053580763731006e-7
8.94,1.7001775317274238e-7
8.969999999999999,1.6011246519316755e-7
9.,1.5078424632622987e-7
9.03,1.4199947866545782e-7
9.06,1.337265026398747e-7
9.09,1.2593550294579603e-7
9.12,1.1859840112192941e-7
9.15,1.11688754380966e-7
9.18,1.0518166033334704e-7
9.209999999999999,9.905366726009894e-8
9.24,9.328268961161116e-8
9.27,8.784792842803175e-8
9.299999999999999,8.272979639467352e-8
9.33,7.790984726251992e-8
9.36,7.337070937962313e-8
9.389999999999999,6.909602309399219e-8
9.42,6.507038180251163e-8
9.45,6.127927643355376e-8
9.48,5.7709043163309244e-8
9.51,5.4346814177513956e-8
9.54,5.118047130120271e-8
9.57,4.819860232945907e-8
9.6,4.539045990185122e-8
9.629999999999999,4.2745922772402495e-8
9.66,4.025545933557865e-8
9.69,3.7910093276892265e-8
9.719999999999999,3.570137122437765e-8
9.75,3.3621332284399796e-8
9.78,3.1662479352042735e-8
9.81,2.98177520927156e-8
9.84,2.8080501497637023e-8
9.87,2.644446592152224e-8
9.9,2.4903748516141255e-8
9.93,2.345279597844123e-8
9.959999999999999,2.2086378536661584e-8
9.99,2.0799571102332737e-8


==> figures/IRapproxGaussian/IRGaussianVStime.csv <==
0.001,5.498420404752478
0.011,5.498038296084146
0.021,5.497019442674089
0.031,5.4953641257324986
0.041,5.49307280106572
0.051000000000000004,5.4901461011168236
0.061,5.486584832513728
0.07100000000000001,5.4823899776313905
0.081,5.47756268966279
0.091,5.47210430103819
0.101,5.466016313897803
0.111,5.4593004039925095
0.121,5.451958419042112
0.131,5.443992378141049
0.14100000000000001,5.435404470803986
0.151,5.426197056146071
0.161,5.416372661905958
0.171,5.405933983434016
0.181,5.394883882622791
0.191,5.383225386933345
0.201,5.370961689217413
0.211,5.358096148894113
0.221,5.344632255158075
0.231,5.330573714838678
0.241,5.3159243512025665
0.251,5.300688155997601
0.261,5.284869276350837
0.271,5.268472013225979
0.281,5.251500819703873
0.291,5.233960299203964
0.301,5.2158552036475605
0.311,5.197190431563968
0.321,5.177971026140697
0.331,5.158202173223548
0.341,5.137889199238103
0.35100000000000003,5.117037556615162
0.361,5.095652884072631
0.371,5.073740879472176
0.381,5.051307422489026
0.391,5.028358509832058
0.401,5.004900265377065
0.41100000000000003,4.980938937760419
0.421,4.956480897927774
0.431,4.931532636639057
0.441,4.906100761931066
0.451,4.880191996538962
0.461,4.853813175277948
0.47100000000000003,4.8269712423864135
0.481,4.799673248831854
0.491,4.77192634958091
0.501,4.743737800834887
0.511,4.715114957232208
0.521,4.686065269019161
0.531,4.656596279189512
0.541,4.626715620599127
0.551,4.596431013047824
0.561,4.565750260338271
0.5710000000000001,4.534681247311674
0.581,4.503231936848548
0.591,4.471410366879839
0.601,4.439224647329475
0.611,4.4066829570856125
0.621,4.3737935409106194
0.631,4.340564706375192
0.641,4.307004820746611
0.651,4.273122307876355
0.661,4.238925645074192
0.671,4.20442335997417
0.681,4.16962402739619
0.6910000000000001,4.1345362662115726
0.7010000000000001,4.099168736191164
0.711,4.063530134896492
0.721,4.027629194563126
0.731,3.991474687385998
0.741,3.9550753913912433
0.751,3.918440129559847
0.761,3.881577740950508
0.771,3.844497083451527
0.781,3.807207030640575
0.791,3.769716468652245
0.801,3.732034293055501
0.811,3.6941694057409613
0.8210000000000001,3.656130711821265
0.8310000000000001,3.61792711654473
0.841,3.579567522224048
0.851,3.5410608251419355
0.861,3.5024159126710988
0.871,3.4636416600231774
0.881,3.424746927402919
0.891,3.3857405569910264
0.901,3.346631369992528
0.911,3.307428163706585
0.921,3.2681397086219786
0.931,3.228774745539169
0.9410000000000001,3.1893419827201246
0.9510000000000001,3.14985009306711
0.961,3.1103077113315822
0.971,3.070723431354347
0.981,3.031105803338089
0.991,2.991463331153363
1.001,2.9518044695716723
1.011,2.9121376221788036
1.021,2.8724711377130863
1.031,2.8328133085901595
1.041,2.7931723678546208
1.051,2.7535564868158797
1.061,2.7139737726151205
1.071,2.67443226584291
1.081,2.6349399381805014
1.091,2.5955046901042653
1.101,2.5561343486159287
1.111,2.5168366650374496
1.121,2.4776193128328674
1.131,2.4384898854855317
1.141,2.399455894420279
1.151,2.3605247669730884
1.1609999999999998,2.3217038444088587
1.1709999999999998,2.2830003799879064
1.1809999999999998,2.2444215370817853
1.1909999999999998,2.205974387338959
1.2009999999999998,2.167665908900857
1.2109999999999999,2.1295029846688127
1.2209999999999999,2.0914924006223288
1.2309999999999999,2.0536408441891156
1.2409999999999999,2.015954902667304
1.251,1.9784410617001844
1.261,1.941105703803855
1.271,1.9039551069480323
1.281,1.8669954431903628
1.291,1.830232777364441
1.301,1.793673065821794
1.311,1.7573221552279827
1.321,1.7211857814130198
1.331,1.6852695682762076
1.341,1.6495790267455135
1.351,1.6141195537915531
1.361,1.5788964314962162
1.371,1.543914826175961
1.381,1.5091797875597592
1.391,1.474696248021949
1.401,1.4404690218680405
1.4109999999999998,1.4065028046782575
1.4209999999999998,1.3728021727019553
1.4309999999999998,1.339371582307679
1.4409999999999998,1.3062153694883358
1.4509999999999998,1.2733377494174158
1.4609999999999999,1.2407428160601932
1.4709999999999999,1.2084345418395817
1.4809999999999999,1.1764167773533039
1.4909999999999999,1.144693251138802
1.501,1.113267569512429
1.511,1.0821432164213134
1.521,1.0513235533832552
1.531,1.0208118194606313
1.541,0.9906111312882355
1.551,0.9607244831513491
1.561,0.9311547471135789
1.571,0.9019046731939263
1.581,0.8729768896013917
1.591,0.8443739029733203
1.601,0.8160980987515254
1.611,0.7881517415127579
1.621,0.7605369742180045
1.631,0.7332558245560593
1.641,0.7063101917818009
1.651,0.6797018661945287
1.661,0.653432513717961
1.6709999999999998,0.6275036840990721
1.6809999999999998,0.6019168100761598
1.6909999999999998,0.5766732081007262
1.7009999999999998,0.5517740791002972
1.7109999999999999,0.527220509281459
1.7209999999999999,0.5030134709723121
1.7309999999999999,0.4791538235035748
1.7409999999999999,0.4556423212385505
1.751,0.4324795862959987
1.761,0.409666151368943
1.771,0.38720242622736656
1.781,0.3650887343907703
1.791,0.34332527044120903
1.801,0.3219121304740496
1.811,0.3008493059290266
1.821,0.2801366847818708
1.831,0.2597740527660991
1.841,0.23976109462410242
1.851,0.22009739538660597
1.861,0.20078244167961543
1.871,0.18181562305792084
1.881,0.1631962333642521
1.891,0.14492347210176149
1.901,0.12699644588600606
1.911,0.10941416982503739
1.9209999999999998,0.09217556895886411
1.9309999999999998,0.0752794798030274
1.9409999999999998,0.05872465179010106
1.9509999999999998,0.04250974879515912
1.9609999999999999,0.026633350666768474
1.9709999999999999,0.0110939547752701
1.9809999999999999,-0.00411002242258951
1.9909999999999999,-0.018980243803584117
2.001,-0.03351844998344822
2.011,-0.04772645770872658
2.021,-0.06160615823597956
2.031,-0.07515951569924634
2.041,-0.0883885654666815
2.0509999999999997,-0.10129541248728427
2.061,-0.11388222962861169
2.0709999999999997,-0.12615125600638005
2.081,-0.13810479530678332
2.0909999999999997,-0.1497452141028115
2.101,-0.16107494016443752
2.1109999999999998,-0.17209646076489968
2.121,-0.18281232098292555
2.131,-0.19322512200215783
2.141,-0.20333751940856276
2.151,-0.21315222148672108
2.161,-0.2226719875154679
2.171,-0.2318996260645974
2.181,-0.24083799329224548
2.191,-0.24948999124464455
2.201,-0.2578585661586835
2.211,-0.2659467067680994
2.221,-0.2737574426140751
2.231,-0.28129384236098837
2.241,-0.2885590121180567
2.251,-0.2955560937676048
2.261,-0.30228826330067
2.271,-0.30875872916064734
2.281,-0.31497073059566816
2.291,-0.3209275360203784
2.301,-0.3266324413877932
2.311,-0.3320887685718583
2.3209999999999997,-0.3372998637613707
2.331,-0.3422690958658647
2.3409999999999997,-0.3469998549340749
2.351,-0.351495550585568
2.3609999999999998,-0.355759610456115
2.371,-0.35979547829522507
2.381,-0.36360661425139135
2.391,-0.3671964897405633
2.401,-0.3705685895733869
2.411,-0.37372640866668766
2.421,-0.37667345094469595
2.431,-0.37941322789547965
2.441,-0.3819492571451778
2.451,-0.38428506105047666
2.461,-0.38642416530974916
2.471,-0.3883700975932579
2.481,-0.39012638619282397
2.491,-0.3916965586913211
2.501,-0.3930841406510041
2.511,-0.39429265432919397
2.521,-0.39532561740248806
2.531,-0.39618654171912937
2.541,-0.39687893207942715
2.551,-0.3974062850258303
2.561,-0.39777208766175315
2.5709999999999997,-0.39797981649130976
2.581,-0.39803293628153885
2.5909999999999997,-0.39793489894733264
2.601,-0.39768914245927844
2.6109999999999998,-0.39729908977459416
2.621,-0.3967681477913285
2.631,-0.3960997063259881
2.641,-0.39529713711472514
2.651,-0.39436379283821754
2.661,-0.3933030061703511
2.671,-0.39211809573550827
2.681,-0.3908123307815984
2.691,-0.38938899914774533
2.701,-0.38785133756193846
2.711,-0.38620256523344
2.721,-0.38444587616112147
2.731,-0.3825844383506999
2.741,-0.3806213930561562
2.751,-0.3785598540453383
2.761,-0.37640290688970734
2.771,-0.37415360827820254
2.781,-0.3718149853551637
2.791,-0.36939003508225643
2.801,-0.3668817236243188
2.811,-0.36429298575904956
2.8209999999999997,-0.36162672431043047
2.831,-0.358885809605785
2.8409999999999997,-0.35607307895650253
2.851,-0.35319133616136206
2.8609999999999998,-0.3502433510346021
2.871,-0.34723185895560627
2.881,-0.3441595604422567
2.891,-0.34102912074681735
2.901,-0.33784316947446713
2.911,-0.3346043002241673
2.921,-0.3313150702517137
2.931,-0.32797800015475576
2.941,-0.32459557357956487
2.951,-0.32117023694932606
2.961,-0.31770439921372073
2.971,-0.31420043161955696
2.981,-0.31066066750220017
2.991,-0.30708740209754737
3.001,-0.30348289237497567
3.011,-0.2998493568868215
3.021,-0.29618897564458235
3.031,-0.29250389000755667
3.041,-0.28879620259417477
3.051,-0.28506797721148636
3.061,-0.2813212388032307
3.071,-0.27755797341616834
3.081,-0.2737801281843796
3.0909999999999997,-0.2699896113312094
3.101,-0.26618829218854195
3.1109999999999998,-0.26237800123308846
3.121,-0.258560530139356
3.131,-0.254737631848978
3.141,-0.2509110206560657
3.151,-0.24708237230825336
3.161,-0.2432533241230966
3.171,-0.2394254751194856
3.181,-0.23560038616372958
3.191,-0.23177958012997288
3.201,-0.22796454207409897
3.211,-0.2241567194237465
3.221,-0.22035752217665128
3.231,-0.216568323116906
3.241,-0.21279045804131302
3.251,-0.20902522599847828
3.261,-0.20527388953979242
3.271,-0.2015376749819521
3.281,-0.1978177726806664
3.291,-0.19411533676040546
3.301,-0.19043148758224276
3.311,-0.18676730885615067
3.321,-0.18312385004243895
3.331,-0.17950212616808073
3.3409999999999997,-0.1759031181519889
3.351,-0.17232777315357126
3.3609999999999998,-0.168777004921848
3.371,-0.165251694154186
3.381,-0.16175268886276434
3.391,-0.15828080474843212
3.401,-0.15483682558162604
3.411,-0.15142150359001555
3.421,-0.14803555985254147
3.431,-0.1446796846995298
3.441,-0.14135453811855367
3.451,-0.1380607501657168
3.461,-0.13479892138205307
3.471,-0.13156962321471347
3.481,-0.12837339844260273
3.491,-0.12521076160642933
3.501,-0.12208219944227613
3.511,-0.11898817131864096
3.521,-0.11592910967761041
3.531,-0.11290542047804825
3.541,-0.10991748364197193
3.551,-0.10696565350325105
3.561,-0.1040502592584525
3.571,-0.10117160541954859
3.581,-0.0983299722682234
3.5909999999999997,-0.09552561631151048
3.601,-0.0927587707385007
3.6109999999999998,-0.0900296458778605
3.621,-0.08733842965594615
3.631,-0.08468528805516756
3.641,-0.08207036557249807
3.651,-0.07949378567778861
3.661,-0.07695565127169589
3.671,-0.07445604514299352
3.681,-0.07199503042504268
3.691,-0.06957265105120526
3.701,-0.067188932206059
3.711,-0.06484388079272413
3.721,-0.06253748585454934
3.731,-0.060269719053547194
3.741,-0.05804053510280184
3.751,-0.055849872214215675
3.761,-0.053697652540896486
3.771,-0.05158378261694278
3.781,-0.04950815379445414
3.791,-0.04747064267760571
3.801,-0.045471111553623
3.811,-0.04350940882050789
3.821,-0.04158537072169887
3.831,-0.039698816732218
3.8409999999999997,-0.03784955724240686
3.851,-0.036037389302741425
3.8609999999999998,-0.034262098159419746
3.871,-0.032523457659623896
3.881,-0.030821230652591063
3.891,-0.029155169386383115
3.901,-0.027525015900241076
3.911,-0.02593050241242495
3.921,-0.024371351703435955
3.931,-0.022847277494530686
3.941,-0.021357984821433675
3.951,-0.01990317040316665
3.961,-0.018482523005912764
3.971,-0.01709572380662731
3.981,-0.0157424467282656
3.991,-0.014422358815115499
4.001,-0.013135120558808534
4.011,-0.011880386240502638
4.021000000000001,-0.010657804263528699
4.031000000000001,-0.009467017480638704
4.041,-0.008307663515807723
4.051,-0.007179375080551567
4.061000000000001,-0.006081780284721568
4.071000000000001,-0.005014502941745866
4.081,-0.003977162868285283
4.091,-0.002969376178282468
4.101,-0.001990755571381427
4.111000000000001,-0.0010409106156988816
4.121,-0.00011944802493681073
4.131,0.0007740280701771865
4.141,0.001639915856126297
4.151000000000001,0.002478615576521785
4.1610000000000005,0.0032905292777013484
4.171,0.004076060560004001
4.181,0.004835614334717103
4.191000000000001,0.0055695965866832675
4.2010000000000005,0.006278414142556858
4.211,0.006962474444693334
4.221,0.007622185330652752
4.231000000000001,0.00825795481829672
4.2410000000000005,0.008870190896455271
4.251,0.009459301321135618
4.261,0.010025693417244389
4.271000000000001,0.010569773885793332
4.281000000000001,0.011091948616549876
4.291,0.011592622506102225
4.301,0.01207219928129552
4.311000000000001,0.01253108132800017
4.321000000000001,0.012969669525169258
4.331,0.013388363084141207
4.341,0.013787559393138166
4.351000000000001,0.014167653866914152
4.361000000000001,0.014529039801501154
4.371,0.014872108234000515
4.381,0.015197247807367836
4.391,0.015504844640132551
4.401000000000001,0.015795282200999124
4.4110000000000005,0.016068941188268196
4.421,0.016326199414020498
4.431,0.016567431693001223
4.441000000000001,0.016793009736141992
4.4510000000000005,0.017003302048660084
4.461,0.017198673832666454
4.471,0.01737948689422032
4.481000000000001,0.01754609955476308
4.4910000000000005,0.017698866566862967
4.501,0.017838139034204954
4.511,0.01796426433575453
4.521000000000001,0.018077586054027997
4.531000000000001,0.01817844390739763
4.541,0.018267173686361986
4.551,0.018344107193710008
4.561000000000001,0.018409572188506994
4.571000000000001,0.01846389233383035
4.581,0.018507387148183625
4.591,0.018540371960515313
4.601000000000001,0.018563157868769553
4.611000000000001,0.018576051701896395
4.621,0.018579355985247865
4.631,0.018573368909286524
4.641,0.018558384301533875
4.651000000000001,0.018534691601684607
4.6610000000000005,0.018502575839813632
4.671,0.01846231761760332
4.681,0.01841419309251734
4.691000000000001,0.018358473964849367
4.7010000000000005,0.018295427467571932
4.711,0.018225316358915798
4.721,0.018148398917606758
4.731000000000001,0.018064928940687737
4.7410000000000005,0.017975155743855907
4.751,0.017879324164243406
4.761,0.017777674565572117
4.771000000000001,0.01767044284561163
4.781000000000001,0.017557860445871785
4.791,0.017440154363461212
4.801,0.017317547165042885
4.811000000000001,0.017190257002819946
4.821000000000001,0.0170584976325349
4.831,0.01692247843312264
4.841,0.016782404428661444
4.851000000000001,0.016638476311641295
4.861000000000001,0.01649089046815055
4.871,0.016339839004659185
4.881,0.016185509776378556
4.891,0.016028086417135178
4.901000000000001,0.015867748370697595
4.9110000000000005,0.01570467092349695
4.921,0.015539025238680261
4.931,0.015370978391439792
4.941000000000001,0.015200693405559074
4.9510000000000005,0.01502832929112116
4.961,0.014854041083319941
4.971,0.014677979882323548
4.981000000000001,0.014500292894132674
4.9910000000000005,0.014321123472381948
5.001,0.01414061116103272
5.011,0.01395889173790498
5.021000000000001,0.013776097258999254
5.031000000000001,0.013592356103558384
5.041,0.013407793019820771
5.051,0.01322252917088343
5.061000000000001,0.013036682183818399
5.071000000000001,0.012850366194076673
5.081,0.012663691895617057
5.091,0.012476766588917484
5.101000000000001,0.012289694229918964
5.111000000000001,0.012102575479350591
5.121,0.011915507752396165
5.131,0.01172858526865958
5.141,0.011541899102393782
5.151000000000001,0.0113555372335159
5.1610000000000005,0.01116958459596662
5.171,0.010984123131969687
5.181,0.010799231840607146
5.191000000000001,0.010614986829406883
5.2010000000000005,0.010431461365385461
5.211,0.010248725926113533
5.221,0.010066848250769991
5.231000000000001,0.00988589339115201
5.2410000000000005,0.009705923762619867
5.251,0.009526999194932832
5.261,0.00934917698296857
5.271000000000001,0.009172511937284744
5.281000000000001,0.008997056434503723
5.291,0.00882286046749434
5.301,0.008649971695327493
5.311000000000001,0.00847843549298244
5.321000000000001,0.008308295000780896
5.331,0.008139591173529996
5.341,0.007972362829351253
5.351000000000001,0.007806646698177446
5.361000000000001,0.007642477469898833
5.371,0.00747988784213901
5.381,0.007318908567645988
5.391,0.007159568501279842
5.401000000000001,0.007001894646581946
5.4110000000000005,0.006845912201911503
5.421,0.006691644606134389
5.431,0.006539113583851369
5.441000000000001,0.006388339190152886
5.4510000000000005,0.0062393398548885315
5.461,0.00609213242643869
5.471,0.005946732214979933
5.481000000000001,0.005803153035231712
5.4910000000000005,0.005661407248676864
5.501,0.0055215058052455745
5.511,0.005383458284456383
5.521000000000001,0.005247272936004549
5.531000000000001,0.005112956719793227
5.541,0.004980515345398673
5.551,0.00484995331096591
5.561000000000001,0.004721273941527687
5.571000000000001,0.0045944794267428635
5.581,0.00446957085805023
5.591,0.004346548265233799
5.601000000000001,0.004225410652395671
5.611000000000001,0.004106156033334789
5.621,0.003988781466329045
5.631,0.003873283088317924
5.641,0.0037596561484861853
5.651000000000001,0.003647895041245554
5.6610000000000005,0.003537993338615526
5.671,0.003429943822002262
5.681,0.003323738513376092
5.691000000000001,0.003219368705848543
5.7010000000000005,0.0031168249936488713
5.711,0.0030160973015033177
5.721,0.002917174913416503
5.731000000000001,0.002820046500859096
5.7410000000000005,0.0027247001503623866
5.751,0.0026311233905240267
5.761,0.0025393032184261016
5.771000000000001,0.0024492261254702996
5.781000000000001,0.0023608781226330255
5.791,0.00227424476514429
5.801,0.002189311176593864
5.811000000000001,0.0021060620724700913
5.821000000000001,0.002024481783135069
5.831,0.001944554276240453
5.841,0.0018662631785904423
5.851000000000001,0.001789591797454475
5.861000000000001,0.0017145231413377726
5.871,0.0016410399402131265
5.881,0.0015691246652202178
5.891,0.001498759547830761
5.901000000000001,0.0014299265985313657
5.9110000000000005,0.0013626076249247672
5.921,0.001296784249353325
5.931,0.0012324379260706952
5.941000000000001,0.0011695499578392998
5.9510000000000005,0.001108101512081447
5.961,0.00104807363653861
5.971,0.0009894472744519838
5.981000000000001,0.0009322032792953157
5.9910000000000005,0.0008763224290033798
6.001,0.0008217854397871082
6.011,0.00076857297948038
6.021000000000001,0.0007166656804502372
6.031000000000001,0.0006660441520738614
6.041,0.0006166889927883279
6.051,0.0005685808017213412
6.061000000000001,0.0005217001899104623
6.071000000000001,0.0004760277911175226
6.081,0.0004315442722448177
6.091,0.00038823034336252574
6.101000000000001,0.00034606676735222074
6.111000000000001,0.0003050343691755346
6.121,0.00026511404477433387
6.131,0.00022628676961040928
6.141000000000001,0.00018853360685084503
6.151000000000001,0.00015183571520798096
6.1610000000000005,0.00011617435643950002
6.171,0.00008153090251727946
6.181,0.00004788684247106212
6.191000000000001,0.000015223788914678349
6.2010000000000005,-0.00001647651573772474
6.211,-0.00004723219335930895
6.221,-0.00007706122449414898
6.231000000000001,-0.00010598144303053969
6.2410000000000005,-0.000134010531156522
6.251,-0.00016116601459070798
6.261,-0.00018746525808249152
6.271000000000001,-0.0002129254611735465
6.281000000000001,-0.00023756365421535863
6.291,-0.00026139669463483284
6.301,-0.0002844412634424448
6.311000000000001,-0.0003067138619758866
6.321000000000001,-0.00032823080887295353
6.331,-0.00034900823726755764
6.341,-0.00036906209220199243
6.351000000000001,-0.00038840812825041704
6.361000000000001,-0.00040706190734578207
6.371,-0.00042503879680574896
6.381,-0.0004423539675510457
6.391000000000001,-0.0004590223925101805
6.401000000000001,-0.00047505884520466737
6.4110000000000005,-0.0004904778985102252
6.421,-0.0005052939235867214
6.431,-0.0005195210889725726
6.441000000000001,-0.0005331733598372933
6.4510000000000005,-0.000546264497387732
6.461,-0.0005588080584224249
6.471,-0.000570817395028231
6.481000000000001,-0.0005823056544151349
6.4910000000000005,-0.0005932857788842599
6.501,-0.0006037705059229728
6.511,-0.0006137723684238863
6.521000000000001,-0.0006233036950220976
6.531000000000001,-0.0006323766105460604
6.541,-0.0006410030365784844
6.551,-0.0006491946921210745
6.561000000000001,-0.0006569630943614735
6.571000000000001,-0.0006643195595333398
6.581,-0.000671275203874653
6.591,-0.0006778409446667684
6.601000000000001,-0.000684027501363166
6.611000000000001,-0.00068984539679611
6.621,-0.0006953049584603542
6.631,-0.0007004163198694128
6.641000000000001,-0.0007051894219814632
6.651000000000001,-0.0007096340146904652
6.6610000000000005,-0.0007137596583795319
6.671,-0.0007175757255337206
6.681,-0.0007210914024072205
6.691000000000001,-0.0007243156907444041
6.7010000000000005,-0.000727257409548817
6.711,-0.0007299251968996617
6.721,-0.0007323275118102093
6.731000000000001,-0.0007344726361281503
6.7410000000000005,-0.0007363686764726829
6.751,-0.000738023566206458
6.761,-0.0007394450674410986
6.771000000000001,-0.0007406407730706327
6.781000000000001,-0.0007416181088343151
6.791,-0.0007423843354027022
6.801,-0.0007429465504872743
6.811000000000001,-0.0007433116909702763
6.821000000000001,-0.0007434865350524514
6.831,-0.0007434777044171975
6.841,-0.000743291666408754
6.851000000000001,-0.0007429347362220542
6.861000000000001,-0.0007424130791030319
6.871,-0.0007417327125575359
6.881,-0.0007408995085660423
6.891000000000001,-0.0007399191958041771
6.901000000000001,-0.0007387973618654085
6.9110000000000005,-0.0007375394554859135
6.921,-0.0007361507887696218
6.931,-0.0007346365394116727
6.941000000000001,-0.0007330017529185861
6.9510000000000005,-0.0007312513448253901
6.961,-0.0007293901029058778
6.971,-0.0007274226893776177
6.981000000000001,-0.000725353643097757
6.9910000000000005,-0.0007231873817505613
7.001,-0.0007209282040245016
7.011,-0.000718580291778254
7.021000000000001,-0.0007161477121946307
7.031000000000001,-0.0007136344199209562
7.041,-0.0007110442591958622
7.051,-0.0007083809659613177
7.061000000000001,-0.0007056481699580288
7.071000000000001,-0.0007028493968056421
7.081,-0.0006999880700648954
7.091,-0.0006970675132821404
7.101000000000001,-0.0006940909520154262
7.111000000000001,-0.000691061515841156
7.121,-0.0006879822403413598
7.131,-0.0006848560690706331
7.141000000000001,-0.0006816858555020941
7.151000000000001,-0.0006784743649525821
7.1610000000000005,-0.0006752242764856008
7.171,-0.000671938184792845
7.181,-0.0006686186020527633
7.191000000000001,-0.0006652679597667632
7.2010000000000005,-0.00066188861057212
7.211,-0.000658482830031705
7.221,-0.0006550528183996707
7.231000000000001,-0.0006516007023640233
7.2410000000000005,-0.0006481285367645612
7.251,-0.0006446383062867697
7.261,-0.0006411319271316107
7.271000000000001,-0.0006376112486602414
7.281000000000001,-0.0006340780550148552
7.291,-0.0006305340667139268
7.301,-0.0006269809422238953
7.311000000000001,-0.0006234202795047453
7.321000000000001,-0.000619853617531807
7.331,-0.0006162824377922427
7.341,-0.0006127081657564537
7.351000000000001,-0.0006091321723254231
7.361000000000001,-0.0006055557752526267
7.371,-0.0006019802405415192
7.381,-0.0005984067838186655
7.391000000000001,-0.0005948365716815368
7.401000000000001,-0.0005912707230229103
7.4110000000000005,-0.00058771031033014
7.421,-0.0005841563609606509
7.431,-0.0005806098583931362
7.441000000000001,-0.0005770717434552867
7.4510000000000005,-0.0005735429155269891
7.461,-0.0005700242337209685
7.471,-0.0005665165180394061
7.481000000000001,-0.0005630205505069708
7.4910000000000005,-0.0005595370762821322
7.501,-0.0005560668047443068
7.511,-0.0005526104105593246
7.521000000000001,-0.000549168534722172
7.531000000000001,-0.0005457417855778413
7.541,-0.0005423307398196922
7.551,-0.0005389359434669755
7.561000000000001,-0.0005355579128204918
7.571000000000001,-0.0005321971353970494
7.581,-0.0005288540708432155
7.591,-0.0005255291518283106
7.601000000000001,-0.0005222227849169814
7.611000000000001,-0.0005189353514218099
7.621,-0.0005156672082360717
7.631,-0.0005124186886464564
7.641000000000001,-0.0005091901031273917
7.651000000000001,-0.0005059817401153778
7.6610000000000005,-0.0005027938667652512
7.671,-0.0004996267297150414
7.681,-0.0004964805556687581
7.691000000000001,-0.0004933555523709068
7.7010000000000005,-0.000490251909017362
7.711,-0.0004871697970587306
7.721,-0.000484109370821887
7.731000000000001,-0.0004810707681432262
7.7410000000000005,-0.0004780541109848484
7.751,-0.0004750595060344573
7.761,-0.00047208704528973675
7.771000000000001,-0.0004691368066267812
7.781000000000001,-0.0004662088543530771
7.791,-0.00046330323974611357
7.801,-0.00046042000157634974
7.811000000000001,-0.00045755916661615464
7.821000000000001,-0.000454720750134429
7.831,-0.0004519047563773457
7.841,-0.0004491111790353563
7.851000000000001,-0.0004463400016966033
7.861000000000001,-0.00044359119828752975
7.871,-0.00044086473350048606
7.881,-0.00043816056320844336
7.891000000000001,-0.00043547863486805916
7.901000000000001,-0.0004328188879099814
7.9110000000000005,-0.0004301812541174458
7.921,-0.0004275656579937532
7.931000000000001,-0.00042497201711806437
7.941000000000001,-0.00042240024248983536
7.9510000000000005,-0.0004198502388633651
7.961,-0.0004173219050707614
7.971,-0.0004148151343350368
7.981000000000001,-0.0004123298145733375
7.9910000000000005,-0.00040986580513291095
8.001,-0.0004074230295733161
8.011,-0.0004050013396680657
8.020999999999999,-0.0004026006049385835
8.030999999999999,-0.00040022069097118843
8.041,-0.0003978614596645809
8.051,-0.00039552276946813215
8.061,-0.0003932044756125531
8.071,-0.00039090643033196266
8.081,-0.0003886284830782864
8.091,-0.0003863704807278972
8.100999999999999,-0.00038413226778091086
8.110999999999999,-0.0003819136865527693
8.121,-0.00037971457735932936
8.131,-0.00037753477869452955
8.141,-0.00037537412740143916
8.151,-0.0003732324588370966
8.161,-0.00037110960703030113
8.171,-0.00036900540483383783
8.181,-0.00036691968407058084
8.190999999999999,-0.0003648522756732309
8.200999999999999,-0.0003628030098190697
8.211,-0.000360771716058634
8.221,-0.0003587582234394048
8.231,-0.0003567623606239856
8.241,-0.0003547839560034409
8.251,-0.0003528228378055099
8.261,-0.000350878834198477
8.270999999999999,-0.00034895177338966406
8.280999999999999,-0.0003470414837202663
8.291,-0.00034514779311203755
8.301,-0.00034327053170552993
8.311,-0.00034140952814509665
8.321,-0.000339564612166938
8.331,-0.00033773561405079624
8.341,-0.00033592236469043475
8.350999999999999,-0.0003341246956603105
8.360999999999999,-0.0003323424392789895
8.371,-0.0003305754286691404
8.381,-0.00032882349781398557
8.391,-0.00032708648161122256
8.401,-0.00032536421592339946
8.411,-0.0003236565376255377
8.421,-0.0003219632846501344
8.431,-0.0003202842960289376
8.440999999999999,-0.0003186194119328149
8.450999999999999,-0.00031696847370819587
8.461,-0.0003153313239120162
8.471,-0.0003137078063436018
8.481,-0.0003120977660744904
8.491,-0.0003105010494763153
8.501,-0.0003089175042461508
8.511,-0.0003073469794301702
8.520999999999999,-0.0003057893254452245
8.530999999999999,-0.000304244394098599
8.541,-0.00030271203860583675
8.551,-0.0003011921136070394
8.561,-0.0002996844751814061
8.571,-0.00029818898086004424
8.581,-0.00029670548963667124
8.591,-0.0002952338619809298
8.600999999999999,-0.0002937739598418759
8.610999999999999,-0.0002923256466584626
8.621,-0.0002908887873647801
8.631,-0.0002894632483945992
8.641,-0.00028804889768492743
8.651,-0.00028664560467850375
8.661,-0.000285253240324905
8.671,-0.00028387167708108195
8.681,-0.00028250078891052695
8.690999999999999,-0.0002811404512817004
8.701,-0.00027979054116564726
8.711,-0.0002784509370323332
8.721,-0.00027712151884701913
8.731,-0.00027580216806503337
8.741,-0.0002744927676261294
8.751,-0.00027319320194841385
8.761,-0.00027190335692122303
8.770999999999999,-0.0002706231198978759
8.780999999999999,-0.0002693523796870208
8.791,-0.00026809102654468337
8.801,-0.0002668389521644544
8.811,-0.0002655960496681384
8.821,-0.00026436221359578166
8.831,-0.0002631373398949608
8.841,-0.0002619213259097979
8.850999999999999,-0.00026071407036999065
8.860999999999999,-0.0002595154733788373
8.871,-0.0002583254364014963
8.881,-0.0002571438622527764
8.891,-0.00025597065508452146
8.901,-0.00025480572037294997
8.911,-0.0002536489649055957
8.921,-0.00025250029676809416
8.931,-0.00025135962533093356
8.940999999999999,-0.0002502268612357714
8.951,-0.00024910191638181835
8.961,-0.0002479847039118775
8.971,-0.00024687513819860113
8.981,-0.00024577311550432997
8.991,-0.00024467858984226695
9.001,-0.00024359148347333887
9.011,-0.00024251167261189473
9.020999999999999,-0.00024143909832014194
9.030999999999999,-0.00024037368205073674
9.041,-0.00023931534638628373
9.051,-0.00023826401502464556
9.061,-0.00023721961276468024
9.071,-0.00023618206549187813
9.081,-0.00023515130016385933
9.091,-0.000234127244796133
9.100999999999999,-0.00023310982844745214
9.110999999999999,-0.00023209898120605654
9.121,-0.00023109463417478955
9.131,-0.00023009671945749873
9.141,-0.00022910517014467706
9.151,-0.00022811992029913187
9.161,-0.0002271409049426622
9.171,-0.0002261680600416108
9.181,-0.00022520132249327177
9.190999999999999,-0.0002242406301123926
9.201,-0.000223285921617237
9.211,-0.00022233713661631754
9.221,-0.00022139421559495433
9.231,-0.0002204570999020814
9.241,-0.0002195257317368565
9.251,-0.00021860005413608965
9.261,-0.00021768001096069065
9.270999999999999,-0.0002167655468836356
9.280999999999999,-0.00021585660737666426
9.291,-0.00021495313869809087
9.301,-0.0002140550878804252
9.311,-0.00021316240271809406
9.321,-0.00021227503175515322
9.331,-0.00021139292427347362
9.341,-0.00021051603028102855
9.350999999999999,-0.00020964430048836177
9.360999999999999,-0.00020877768634261495
9.371,-0.0002079161399622248
9.381,-0.00020705961411811302
9.391,-0.000206208062287694
9.401,-0.00020536143859411774
9.411,-0.0002045196978075975
9.421,-0.00020368279533495667
9.431,-0.0002028506872086578
9.440999999999999,-0.00020202333007699535
9.451,-0.0002012006811934445
9.461,-0.00020038269840668126
9.471,-0.00019956934015070288
9.481,-0.00019876056543476767
9.491,-0.0001979563338342094
9.501,-0.00019715660548042316
9.511,-0.0001963613410517831
9.520999999999999,-0.0001955705017643583
9.530999999999999,-0.00019478404936278145
9.541,-0.00019400194611129992
9.551,-0.0001932241547850554
9.561,-0.0001924506386612737
9.571,-0.00019168136151088283
9.581,-0.00019091628759003443
9.591,-0.00019015538163181384
9.600999999999999,-0.0001893986088382718
9.610999999999999,-0.00018864593487217043
9.621,-0.00018789732584946874
9.631,-0.00018715274833121676
9.641,-0.00018641216931627774
9.651,-0.00018567555623373632
9.661,-0.0001849428769354635
9.671,-0.00018421409968892707
9.681,-0.00018348919317034062
9.690999999999999,-0.0001827681264573418
9.701,-0.00018205086902246294
9.711,-0.00018133739072598645
9.721,-0.00018062766180975852
9.731,-0.0001799216528904767
9.741,-0.00017921933495330532
9.751,-0.0001785206793456463
9.761,-0.00017782565777101035
9.770999999999999,-0.00017713424228280668
9.780999999999999,-0.00017644640527874809
9.791,-0.00017576211949458305
9.801,-0.0001750813579986198
9.811,-0.00017440409418616502
9.821,-0.00017373030177379322
9.831,-0.00017305995479412791
9.841,-0.0001723930275903077
9.850999999999999,-0.00017172949481089887
9.860999999999999,-0.00017106933140492307
9.871,-0.00017041251261647444
9.881,-0.00016975901397992584
9.891,-0.0001691088113152478
9.901,-0.0001684618807231414
9.911,-0.00016781819858022456
9.921,-0.00016717774153460826
9.931,-0.00016654048650141155
9.940999999999999,-0.00016590641065833384
9.951,-0.00016527549144118212
9.961,-0.00016464770653990652
9.971,-0.00016402303389413935
9.981,-0.0001634014516892834
9.991,-0.00016278293835257228


==> figures/IRapproxGaussian/dotxiPHIdotxiPHIdat.csv <==
-5.,-0.0003497219076585856
-4.95,-0.0003865843514494175
-4.9,-0.00042733056481943733
-4.85,-0.0004723693550085118
-4.8,-0.0005221524760655145
-4.75,-0.0005771791218492473
-4.7,-0.0006380008849154914
-4.65,-0.00070522722867089
-4.6,-0.0007795315247846207
-4.55,-0.000861657712860024
-4.5,-0.0009524276448041281
-4.45,-0.0010527491822151188
-4.4,-0.0011636251214556567
-4.35,-0.001286163027908518
-4.3,-0.0014215860682298114
-4.25,-0.001571244937225297
-4.2,-0.001736630984267545
-4.15,-0.001919390652922212
-4.1,-0.0021213413566180017
-4.05,-0.0023444889227104116
-4.,-0.002591046747057061
-3.95,-0.002863456811105623
-3.9,-0.0031644127233089866
-3.8499999999999996,-0.0034968849561788735
-3.8,-0.00386414845914478
-3.75,-0.004269812835180281
-3.7,-0.004717855275355891
-3.65,-0.005212656449394145
-3.5999999999999996,-0.0057590395510766215
-3.55,-0.00636231269390561
-3.5,-0.007028314843409028
-3.45,-0.0077634654562285
-3.4,-0.00857481797058853
-3.3499999999999996,-0.009470117255379482
-3.3,-0.010457861072804022
-3.25,-0.011547365538564405
-3.2,-0.012748834469330202
-3.15,-0.014073432384195209
-3.0999999999999996,-0.015533360768356645
-3.05,-0.01714193700536885
-3.,-0.018913675129553338
-2.9499999999999997,-0.020864367231254163
-2.9,-0.023011163951389645
-2.85,-0.025372652012712063
-2.8,-0.027968926135427615
-2.75,-0.03082165195377423
-2.6999999999999997,-0.03395411566444735
-2.65,-0.03739125507125237
-2.5999999999999996,-0.041159665414298385
-2.55,-0.045287571855510106
-2.5,-0.049804758703029514
-2.4499999999999997,-0.05474244336312357
-2.4,-0.06013308057977771
-2.3499999999999996,-0.0660100797350893
-2.3,-0.07240741482397751
-2.25,-0.07935910318740114
-2.1999999999999997,-0.08689852521748218
-2.15,-0.09505755310104344
-2.0999999999999996,-0.10386545236267823
-2.05,-0.1133475156936299
-2.,-0.12352338459291742
-1.9499999999999997,-0.1344050111109549
-1.9,-0.14599421004012547
-1.8499999999999996,-0.15827975200399608
-1.7999999999999998,-0.1712339510555871
-1.75,-0.18480870787796508
-1.6999999999999997,-0.1989309830645855
-1.65,-0.21349769613695174
-1.5999999999999996,-0.228370077126909
-1.5499999999999998,-0.2433675411337375
-1.5,-0.2582612147706888
-1.4499999999999997,-0.2727673191842259
-1.4,-0.28654070914659224
-1.3499999999999996,-0.29916898224769384
-1.2999999999999998,-0.3101677052097936
-1.25,-0.318977451707524
-1.1999999999999997,-0.3249634996512975
-1.15,-0.32741918225712624
-1.0999999999999996,-0.325574006512789
-1.0499999999999998,-0.31860771777898356
-1.,-0.3056714659784019
-0.9500000000000002,-0.28591707708967634
-0.8999999999999995,-0.2585351110361215
-0.8499999999999996,-0.22280185462219843
-0.7999999999999998,-0.1781346293310508
-0.75,-0.12415378576704145
-0.7000000000000002,-0.06074854341884889
-0.6499999999999995,0.011857500262021002
-0.5999999999999996,0.0930466823894992
-0.5499999999999998,0.18175999578788354
-0.5,0.2764694395339563
-0.4500000000000002,0.3751771331984074
-0.39999999999999947,0.4754472969992555
-0.34999999999999964,0.5744750890352702
-0.2999999999999998,0.6691931206609799
-0.25,0.7564124619560042
-0.1999999999999993,0.8329905355911927
-0.14999999999999947,0.8960140942818423
-0.09999999999999964,0.9429821926663523
-0.04999999999999982,0.9719723683804982
0.,0.9817736197047098
0.05000000000000071,0.9719723683804982
0.10000000000000053,0.9429821926663506
0.15000000000000036,0.8960140942818423
0.20000000000000018,0.8329905355911912
0.25,0.7564124619560042
0.3000000000000007,0.6691931206609785
0.35000000000000053,0.5744750890352687
0.40000000000000036,0.4754472969992536
0.4500000000000002,0.3751771331984074
0.5,0.2764694395339563
0.5500000000000007,0.18175999578788177
0.6000000000000005,0.0930466823894979
0.6500000000000004,0.01185750026202012
0.7000000000000002,-0.06074854341884889
0.75,-0.12415378576704145
0.8000000000000007,-0.17813462933105154
0.8500000000000005,-0.2228018546221987
0.9000000000000004,-0.2585351110361219
0.9500000000000002,-0.28591707708967634
1.,-0.3056714659784019
1.0500000000000007,-0.3186077177789838
1.1000000000000005,-0.32557400651278895
1.1500000000000004,-0.3274191822571263
1.2000000000000002,-0.3249634996512975
1.25,-0.318977451707524
1.3000000000000007,-0.31016770520979353
1.3500000000000005,-0.29916898224769356
1.4000000000000004,-0.2865407091465922
1.4500000000000002,-0.27276731918422575
1.5,-0.2582612147706888
1.5500000000000007,-0.24336754113373724
1.6000000000000005,-0.22837007712690874
1.6500000000000004,-0.21349769613695152
1.7000000000000002,-0.1989309830645854
1.75,-0.18480870787796508
1.8000000000000007,-0.17123395105558684
1.8500000000000005,-0.15827975200399583
1.9000000000000004,-0.1459942100401254
1.9500000000000002,-0.13440501111095485
2.,-0.12352338459291742
2.0500000000000007,-0.11334751569362969
2.1000000000000005,-0.10386545236267809
2.1500000000000004,-0.09505755310104337
2.2,-0.08689852521748212
2.25,-0.07935910318740114
2.3000000000000007,-0.07240741482397736
2.3500000000000005,-0.06601007973508917
2.4000000000000004,-0.06013308057977765
2.45,-0.05474244336312353
2.5,-0.049804758703029514
2.5500000000000007,-0.045287571855510037
2.6000000000000005,-0.041159665414298316
2.6500000000000004,-0.03739125507125233
2.7,-0.03395411566444731
2.75,-0.03082165195377423
2.8000000000000007,-0.02796892613542756
2.8500000000000005,-0.025372652012712056
2.9000000000000004,-0.023011163951389628
2.95,-0.02086436723125415
3.,-0.018913675129553338
3.0500000000000007,-0.017141937005368826
3.0999999999999996,-0.015533360768356645
3.1500000000000004,-0.014073432384195195
3.200000000000001,-0.012748834469330178
3.25,-0.011547365538564405
3.3000000000000007,-0.010457861072804001
3.3499999999999996,-0.009470117255379482
3.4000000000000004,-0.008574817970588523
3.450000000000001,-0.007763465456228486
3.5,-0.007028314843409028
3.5500000000000007,-0.0063623126939056
3.5999999999999996,-0.0057590395510766215
3.6500000000000004,-0.00521265644939414
3.700000000000001,-0.004717855275355886
3.75,-0.004269812835180281
3.8000000000000007,-0.003864148459144774
3.8499999999999996,-0.0034968849561788735
3.9000000000000004,-0.0031644127233089836
3.950000000000001,-0.002863456811105618
4.,-0.002591046747057061
4.050000000000001,-0.0023444889227104077
4.1,-0.0021213413566180017
4.15,-0.001919390652922212
4.200000000000001,-0.0017366309842675421
4.25,-0.001571244937225297
4.300000000000001,-0.0014215860682298092
4.35,-0.001286163027908518
4.4,-0.0011636251214556567
4.450000000000001,-0.001052749182215117
4.5,-0.0009524276448041281
4.550000000000001,-0.0008616577128600223
4.600000000000001,-0.0007795315247846178
4.65,-0.00070522722867089
4.700000000000001,-0.0006380008849154901
4.75,-0.0005771791218492473
4.800000000000001,-0.0005221524760655134
4.850000000000001,-0.00047236935500851037
4.9,-0.00042733056481943733
4.950000000000001,-0.00038658435144941664
5.,-0.0003497219076585856


==> figures/IRapproxGaussian/xiPHIxiPHIdat.csv <==
-5.,0.0007831726352893034
-4.95,0.0008657477445355262
-4.9,0.0009570283342716132
-4.85,0.001057931966140646
-4.8,0.0011694728658517522
-4.75,0.0012927720961299924
-4.7,0.0014290687979417807
-4.65,0.0015797326116603172
-4.6,0.0017462774013927266
-4.55,0.0019303764184183292
-4.5,0.0021338790536986965
-4.45,0.0023588293448368364
-4.4,0.002607486419817892
-4.35,0.0028823470784995284
-4.3,0.0031861707332906243
-4.25,0.0035220069529267374
-4.2,0.0038932258778953473
-4.15,0.0043035518030703455
-4.1,0.004757100252679698
-4.05,0.005258418905059303
-4.,0.005812532759953566
-3.95,0.0064249939796283675
-3.9,0.0071019368769875205
-3.8499999999999996,0.007850138569449229
-3.8,0.008677085866758003
-3.75,0.009591049014378102
-3.7,0.010601162971811377
-3.65,0.011717516967243935
-3.5999999999999996,0.012951253136437661
-3.55,0.0143146751247616
-3.5,0.015821367606622398
-3.45,0.017486327756097975
-3.4,0.019326109785934444
-3.3499999999999996,0.02135898375865331
-3.3,0.023605109962487904
-3.25,0.02608673023504199
-3.2,0.028828377707332084
-3.15,0.03185710652811108
-3.0999999999999996,0.03520274321028941
-3.05,0.0388981613142944
-3.,0.04297958124277582
-2.9499999999999997,0.04748689696142384
-2.9,0.05246403147461535
-2.85,0.05795932286320029
-2.8,0.06402594262394416
-2.75,0.07072234792242436
-2.6999999999999997,0.07811276916704622
-2.65,0.0862677340113106
-2.5999999999999996,0.09526462847049981
-2.55,0.10518829526875575
-2.5,0.11613166877894772
-2.4499999999999997,0.12819644494042662
-2.4,0.1414937832915853
-2.3499999999999996,0.15614503668039517
-2.3,0.1722825022540321
-2.25,0.19005018490726147
-2.1999999999999997,0.2096045614090532
-2.15,0.2311153298409786
-2.0999999999999996,0.25476612467622056
-2.05,0.2807551727079623
-2.,0.309295859004898
-1.9499999999999997,0.34061716504124695
-1.9,0.3749639330472377
-1.8499999999999996,0.41259690141118066
-1.7999999999999998,0.45379244564025356
-1.75,0.4988419480274497
-1.6999999999999997,0.5480507069480746
-1.65,0.6017362839254556
-1.5999999999999996,0.6602261737428025
-1.5499999999999998,0.723854670642281
-1.5,0.7929587930287441
-1.4499999999999997,0.867873121404875
-1.4,0.9489234012150646
-1.3499999999999996,1.0364187660017325
-1.2999999999999998,1.1306424493546878
-1.25,1.2318408795463802
-1.1999999999999997,1.340211091793797
-1.15,1.4558864532019327
-1.0999999999999996,1.5789207778800163
-1.0499999999999998,1.709271017113328
-1.,1.8467788432215655
-0.9500000000000002,1.9911516052398632
-0.8999999999999995,2.141943316326763
-0.8499999999999996,2.2985365295015834
-0.7999999999999998,2.460126157911171
-0.75,2.6257064810173154
-0.7000000000000002,2.794062726263636
-0.6499999999999995,2.9637686997848687
-0.5999999999999996,3.133191929797248
-0.5499999999999998,3.300507653244668
-0.5,3.463722695868842
-0.4500000000000002,3.620709854351281
-0.39999999999999947,3.769252788914223
-0.34999999999999964,3.9071006992446966
-0.2999999999999998,4.032031233286784
-0.25,4.141919238247428
-0.1999999999999993,4.234808195468839
-0.14999999999999947,4.308980583780477
-0.09999999999999964,4.3630230827856415
-0.04999999999999982,4.395882530889407
0.,4.40690892998461
0.05000000000000071,4.395882530889407
0.10000000000000053,4.36302308278564
0.15000000000000036,4.308980583780477
0.20000000000000018,4.234808195468837
0.25,4.141919238247428
0.3000000000000007,4.032031233286783
0.35000000000000053,3.907100699244695
0.40000000000000036,3.7692527889142204
0.4500000000000002,3.620709854351281
0.5,3.463722695868842
0.5500000000000007,3.300507653244666
0.6000000000000005,3.133191929797246
0.6500000000000004,2.963768699784867
0.7000000000000002,2.794062726263636
0.75,2.6257064810173154
0.8000000000000007,2.460126157911168
0.8500000000000005,2.298536529501581
0.9000000000000004,2.1419433163267603
0.9500000000000002,1.9911516052398632
1.,1.8467788432215655
1.0500000000000007,1.7092710171133256
1.1000000000000005,1.5789207778800138
1.1500000000000004,1.4558864532019313
1.2000000000000002,1.3402110917937953
1.25,1.2318408795463802
1.3000000000000007,1.1306424493546865
1.3500000000000005,1.0364187660017308
1.4000000000000004,0.9489234012150641
1.4500000000000002,0.8678731214048746
1.5,0.7929587930287441
1.5500000000000007,0.7238546706422798
1.6000000000000005,0.6602261737428013
1.6500000000000004,0.601736283925455
1.7000000000000002,0.5480507069480742
1.75,0.4988419480274497
1.8000000000000007,0.45379244564025273
1.8500000000000005,0.41259690141117994
1.9000000000000004,0.3749639330472374
1.9500000000000002,0.3406171650412467
2.,0.309295859004898
2.0500000000000007,0.28075517270796174
2.1000000000000005,0.2547661246762202
2.1500000000000004,0.2311153298409784
2.2,0.20960456140905306
2.25,0.19005018490726147
2.3000000000000007,0.17228250225403172
2.3500000000000005,0.15614503668039487
2.4000000000000004,0.14149378329158513
2.45,0.12819644494042653
2.5,0.11613166877894772
2.5500000000000007,0.1051882952687556
2.6000000000000005,0.09526462847049963
2.6500000000000004,0.0862677340113105
2.7,0.07811276916704613
2.75,0.07072234792242436
2.8000000000000007,0.06402594262394404
2.8500000000000005,0.057959322863200276
2.9000000000000004,0.05246403147461531
2.95,0.0474868969614238
3.,0.04297958124277582
3.0500000000000007,0.03889816131429435
3.0999999999999996,0.03520274321028941
3.1500000000000004,0.031857106528111044
3.200000000000001,0.02882837770733203
3.25,0.02608673023504199
3.3000000000000007,0.02360510996248786
3.3499999999999996,0.02135898375865331
3.4000000000000004,0.01932610978593443
3.450000000000001,0.017486327756097944
3.5,0.015821367606622398
3.5500000000000007,0.014314675124761577
3.5999999999999996,0.012951253136437661
3.6500000000000004,0.011717516967243926
3.700000000000001,0.01060116297181136
3.75,0.009591049014378102
3.8000000000000007,0.008677085866757991
3.8499999999999996,0.007850138569449229
3.9000000000000004,0.0071019368769875135
3.950000000000001,0.006424993979628356
4.,0.005812532759953566
4.050000000000001,0.005258418905059294
4.1,0.004757100252679698
4.15,0.0043035518030703455
4.200000000000001,0.0038932258778953408
4.25,0.0035220069529267374
4.300000000000001,0.0031861707332906195
4.35,0.0028823470784995284
4.4,0.002607486419817892
4.450000000000001,0.0023588293448368325
4.5,0.0021338790536986965
4.550000000000001,0.0019303764184183253
4.600000000000001,0.00174627740139272
4.65,0.0015797326116603172
4.700000000000001,0.001429068797941778
4.75,0.0012927720961299924
4.800000000000001,0.0011694728658517498
4.850000000000001,0.0010579319661406428
4.9,0.0009570283342716132
4.950000000000001,0.0008657477445355243
5.,0.0007831726352893034


==> figures/IRapproxGaussian/xiPIxiPIdat.csv <==
-5.,2.1754795424702873e-9
-4.95,2.404854845932017e-9
-4.9,2.65841203964337e-9
-4.85,2.9386999059462393e-9
-4.8,3.2485357384770894e-9
-4.75,3.59103360036109e-9
-4.7,3.96963554983828e-9
-4.65,4.388146143500881e-9
-4.6,4.85077055942424e-9
-4.55,5.3621567178286925e-9
-4.5,5.9274418158297125e-9
-4.45,6.552303735657879e-9
-4.4,7.243017832827477e-9
-4.35,8.006519662498691e-9
-4.3,8.850474259140622e-9
-4.25,9.783352647018715e-9
-4.2,1.0814516327487075e-8
-4.15,1.1954310564084291e-8
-4.1,1.3214167368554716e-8
-4.05,1.4606719180720287e-8
-4.,1.614592433320435e-8
-3.95,1.7847205498967687e-8
-3.9,1.9727602436076445e-8
-3.8499999999999996,2.1805940470692302e-8
-3.8,2.4103016296550013e-8
-3.75,2.6641802817716953e-8
-3.7,2.944767492169827e-8
-3.65,3.2548658242344265e-8
-3.5999999999999996,3.597570315677128e-8
-3.55,3.9762986457671104e-8
-3.5,4.394824335172889e-8
-3.45,4.8573132655827703e-8
-3.4,5.368363829426234e-8
-3.3499999999999996,5.933051044070363e-8
-3.3,6.556974989579973e-8
-3.25,7.24631395417833e-8
-3.2,8.007882696481135e-8
-3.15,8.849196257808632e-8
-3.0999999999999996,9.778539780635948e-8
-3.05,1.0805044809526222e-7
-3.,1.193877256743773e-7
-2.9499999999999997,1.319080471150662e-7
-2.9,1.4573342076282042e-7
-2.85,1.6099811906444526e-7
-2.8,1.778498406220671e-7
-2.75,1.9645096645117877e-7
-2.6999999999999997,2.1697991435290615e-7
-2.65,2.396325944758628e-7
-2.5999999999999996,2.6462396797361057e-7
-2.55,2.921897090798771e-7
-2.5,3.2258796883041037e-7
-2.4499999999999997,3.561012359456295e-7
-2.4,3.9303828692107025e-7
-2.3499999999999996,4.337362130010978e-7
-2.3,4.785625062612003e-7
-2.25,5.279171802979485e-7
-2.1999999999999997,5.822348928029256e-7
-2.15,6.419870273360516e-7
-2.0999999999999996,7.076836796561684e-7
-2.05,7.798754797443398e-7
-2.,8.591551639024944e-7
-1.9499999999999997,9.461587917812414e-7
-1.9,1.0415664806867714e-6
-1.8499999999999996,1.1461025039199464e-6
-1.7999999999999998,1.2605345712229266e-6
-1.75,1.385672077854027e-6
-1.6999999999999997,1.5223630748557626e-6
-1.65,1.67148967757071e-6
-1.5999999999999996,1.833961593730007e-6
-1.5499999999999998,2.010707418450781e-6
-1.5,2.2026633139687337e-6
-1.4499999999999997,2.4107586705690974e-6
-1.4,2.635898336708513e-6
-1.3499999999999996,2.8789410166714797e-6
-1.2999999999999998,3.1406734704296883e-6
-1.25,3.421780220962167e-6
-1.1999999999999997,3.7228085883161025e-6
-1.15,4.044129036672035e-6
-1.0999999999999996,4.385891049666712e-6
-1.0499999999999998,4.747975047537022e-6
-1.,5.129941231171016e-6
-0.9500000000000002,5.530976681221843e-6
-0.8999999999999995,5.94984254535212e-6
-0.8499999999999996,6.3848236930599535e-6
-0.7999999999999998,6.8336837719754745e-6
-0.75,7.293629113936988e-6
-0.7000000000000002,7.761285350732324e-6
-0.6499999999999995,8.232690832735745e-6
-0.5999999999999996,8.703310916103467e-6
-0.5499999999999998,9.168076814568523e-6
-0.5,9.621451932969004e-6
-0.4500000000000002,0.000010057527373198004
-0.39999999999999947,0.000010470146635872842
-0.34999999999999964,0.000010853057497901935
-0.2999999999999998,0.000011200086759129955
-0.25,0.000011505331217353966
-0.1999999999999993,0.000011763356098524553
-0.14999999999999947,0.000011969390510501325
-0.09999999999999964,0.000012119508563293449
-0.04999999999999982,0.000012210784808026131
0.,0.000012241413694401695
0.05000000000000071,0.000012210784808026131
0.10000000000000053,0.000012119508563293444
0.15000000000000036,0.000011969390510501325
0.20000000000000018,0.000011763356098524546
0.25,0.000011505331217353966
0.3000000000000007,0.000011200086759129951
0.35000000000000053,0.00001085305749790193
0.40000000000000036,0.000010470146635872833
0.4500000000000002,0.000010057527373198004
0.5,9.621451932969004e-6
0.5500000000000007,9.168076814568516e-6
0.6000000000000005,8.70331091610346e-6
0.6500000000000004,8.232690832735742e-6
0.7000000000000002,7.761285350732324e-6
0.75,7.293629113936988e-6
0.8000000000000007,6.833683771975466e-6
0.8500000000000005,6.3848236930599485e-6
0.9000000000000004,5.9498425453521114e-6
0.9500000000000002,5.530976681221843e-6
1.,5.129941231171016e-6
1.0500000000000007,4.747975047537015e-6
1.1000000000000005,4.385891049666705e-6
1.1500000000000004,4.0441290366720315e-6
1.2000000000000002,3.722808588316098e-6
1.25,3.421780220962167e-6
1.3000000000000007,3.140673470429684e-6
1.3500000000000005,2.878941016671474e-6
1.4000000000000004,2.6358983367085117e-6
1.4500000000000002,2.410758670569096e-6
1.5,2.2026633139687337e-6
1.5500000000000007,2.0107074184507775e-6
1.6000000000000005,1.833961593730004e-6
1.6500000000000004,1.6714896775707083e-6
1.7000000000000002,1.5223630748557617e-6
1.75,1.385672077854027e-6
1.8000000000000007,1.2605345712229244e-6
1.8500000000000005,1.1461025039199443e-6
1.9000000000000004,1.0415664806867706e-6
1.9500000000000002,9.461587917812408e-7
2.,8.591551639024944e-7
2.0500000000000007,7.798754797443383e-7
2.1000000000000005,7.076836796561672e-7
2.1500000000000004,6.419870273360511e-7
2.2,5.822348928029251e-7
2.25,5.279171802979485e-7
2.3000000000000007,4.785625062611992e-7
2.3500000000000005,4.337362130010969e-7
2.4000000000000004,3.9303828692106983e-7
2.45,3.561012359456292e-7
2.5,3.2258796883041037e-7
2.5500000000000007,2.9218970907987666e-7
2.6000000000000005,2.6462396797361004e-7
2.6500000000000004,2.396325944758625e-7
2.7,2.169799143529059e-7
2.75,1.9645096645117877e-7
2.8000000000000007,1.7784984062206676e-7
2.8500000000000005,1.609981190644452e-7
2.9000000000000004,1.457334207628203e-7
2.95,1.319080471150661e-7
3.,1.193877256743773e-7
3.0500000000000007,1.0805044809526207e-7
3.0999999999999996,9.778539780635948e-8
3.1500000000000004,8.849196257808624e-8
3.200000000000001,8.007882696481119e-8
3.25,7.24631395417833e-8
3.3000000000000007,6.55697498957996e-8
3.3499999999999996,5.933051044070363e-8
3.4000000000000004,5.36836382942623e-8
3.450000000000001,4.857313265582762e-8
3.5,4.394824335172889e-8
3.5500000000000007,3.9762986457671045e-8
3.5999999999999996,3.597570315677128e-8
3.6500000000000004,3.254865824234424e-8
3.700000000000001,2.9447674921698222e-8
3.75,2.6641802817716953e-8
3.8000000000000007,2.4103016296549976e-8
3.8499999999999996,2.1805940470692302e-8
3.9000000000000004,1.972760243607643e-8
3.950000000000001,1.7847205498967657e-8
4.,1.614592433320435e-8
4.050000000000001,1.4606719180720262e-8
4.1,1.3214167368554716e-8
4.15,1.1954310564084291e-8
4.200000000000001,1.0814516327487057e-8
4.25,9.783352647018715e-9
4.300000000000001,8.850474259140608e-9
4.35,8.006519662498691e-9
4.4,7.243017832827477e-9
4.450000000000001,6.552303735657868e-9
4.5,5.9274418158297125e-9
4.550000000000001,5.362156717828682e-9
4.600000000000001,4.850770559424222e-9
4.65,4.388146143500881e-9
4.700000000000001,3.969635549838272e-9
4.75,3.59103360036109e-9
4.800000000000001,3.248535738477083e-9
4.850000000000001,2.93869990594623e-9
4.9,2.65841203964337e-9
4.950000000000001,2.4048548459320117e-9
5.,2.1754795424702873e-9


==> figures/epsilonHdep/ArctanNoiseAmplVSepsilonHdata.csv <==
0.,8.408865373014315
0.005,8.504068456400589
0.01,8.595446459708793
0.015,8.684187716438991
0.02,8.76868213641769
0.025,8.849427020930591
0.03,8.925999680744349
0.035,8.998476927576167
0.04,9.066476657214078
0.045,9.129981753972352
0.05,9.188766978798428
0.055,9.242797551966781
0.06,9.291819916415259
0.065,9.335744114446197
0.07,9.374363807466846
0.075,9.407634356739116
0.08,9.435424051135294
0.085,9.457557480836849
0.09,9.473971492684587
0.095,9.48453613601963
0.1,9.48908666023985


==> figures/epsilonHdep/CrossCombAmpXiphidotXiphiErfcVSepsilonHData.csv <==
0.,-9.012449121131969e-8
0.003,-0.03663114835369355
0.006,-0.07446968765708702
0.009000000000000001,-0.11353355449657354
0.012,-0.1538404520893646
0.015,-0.19540792630112191
0.018000000000000002,-0.2382533512822178
0.021,-0.2823939148351755
0.024,-0.32784660351928485
0.027,-0.37462818750189397
0.03,-0.42275520515147225
0.033,-0.47224394738441955
0.036000000000000004,-0.5231104417676242
0.039,-0.5753704363828822
0.042,-0.6290393834588315
0.045,-0.6841324227703045
0.048,-0.7406643648492721
0.051000000000000004,-0.7986496739188782
0.054,-0.8581024507103008
0.057,-0.9190364149402499
0.06,-0.9814648878139971
0.063,-1.0454007741391136
0.066,-1.1108565443738994
0.069,-1.1778442164929919
0.07200000000000001,-1.246375337685568
0.075,-1.3164609659261504
0.078,-1.3881116514035243
0.081,-1.4613374178291547
0.084,-1.5361477436341162
0.08700000000000001,-1.6125515430661914
0.09,-1.6905571472023633
0.093,-1.7701722848809105
0.096,-1.8514040635774145
0.099,-1.934258950229422
0.10200000000000001,-2.018742752019656


==> figures/epsilonHdep/CrossCombAmpXipiXiphiErfcVSepsilonHData.csv <==
0.,-0.005549726159593087
0.003,-0.005690366360284527
0.006,-0.005981631370650286
0.009000000000000001,-0.006429577839095835
0.012,-0.007040334841463094
0.015,-0.007820101219671725
0.018000000000000002,-0.008775142741578269
0.021,-0.009911789173489612
0.024,-0.011236431196209075
0.027,-0.012755517190252237
0.03,-0.014475549885009521
0.033,-0.016403082870958527
0.036000000000000004,-0.018544716974331722
0.039,-0.020907096493539445
0.042,-0.023496905296938743
0.045,-0.026320862781557902
0.048,-0.029385719692606515
0.051000000000000004,-0.032698253803532695
0.054,-0.03626526545679857
0.057,-0.04009357296543992
0.06,-0.044190007875753494
0.063,-0.04856141009153084
0.066,-0.05321462286043982
0.069,-0.05815648762329252
0.07200000000000001,-0.06339383872708834
0.075,-0.06893349800291455
0.078,-0.07478226920986727
0.081,-0.08094693234641967
0.084,-0.08743423783082267
0.08700000000000001,-0.09425090055211287
0.09,-0.10140359379383623
0.093,-0.10889894303242
0.096,-0.11674351961250681
0.099,-0.12494383430171857
0.10200000000000001,-0.13350633072744195


==> figures/epsilonHdep/CrossCombAmpXipidotXiphiErfcVSepsilonHData.csv <==
0.,2.660997661910365e-11
0.003,0.0000113978468544322
0.006,0.000023998401159744593
0.009000000000000001,0.00003875126291140991
0.012,0.00005666098102686916
0.015,0.00007878815230419811
0.018000000000000002,0.00010625046667375173
0.021,0.00014022372307393198
0.024,0.00018194281388967358
0.027,0.00023270267549936174
0.03,0.00029385920281294487
0.033,0.00036683012528311836
0.036000000000000004,0.0004530958423041862
0.039,0.0005542002153318066
0.042,0.0006717513142762309
0.045,0.000807422116417874
0.048,0.0009629511539709281
0.051000000000000004,0.0011401431094627589
0.054,0.001340869355143397
0.057,0.001567068434299032
0.06,0.001820746482542237
0.063,0.002103977585347503
0.066,0.002418904070234675
0.069,0.0027677367305961632
0.07200000000000001,0.003152754978721216
0.075,0.003576306925387532
0.078,0.00404080938350004
0.081,0.004548747793198291
0.084,0.005102676065919878
0.08700000000000001,0.005705216344555095
0.09,0.006359058678205697
0.093,0.007066960607322394
0.096,0.007831746658487761
0.099,0.008656307745328183
0.10200000000000001,0.009543600473587162


==> figures/epsilonHdep/ErfNoiseAmplVSepsilonHdata.csv <==
0.,9.002775669501013
0.005,9.106159125625101
0.01,9.2058997418156
0.015,9.301813449258567
0.02,9.39371705744428
0.025,9.481429487302604
0.03,9.564771493725267
0.035,9.643566328952748
0.04,9.717640114070093
0.045,9.78682216636717
0.05,9.850945758742668
0.055,9.909848093133444
0.06,9.963371147427303
0.065,10.011361521233898
0.07,10.0536726689025
0.075,10.090160823486297
0.08,10.120692487774992
0.085,10.145138614342875
0.09,10.163384483814001
0.095,10.175297061604754
0.1,10.180790522258732


==> figures/epsilonHdep/ErfcAmpVSepsilonHdatMu=0_025.csv <==
0.,9.001936955639925
0.005,9.122514920321743
0.01,9.239816853650412
0.015,9.353621299812762
0.02,9.463729355807912
0.025,9.569935987173372
0.03,9.672035333601224
0.035,9.769823653364082
0.04,9.86309876416924
0.045,9.951660410110957
0.05,10.035307891737292
0.055,10.113850468966703
0.06,10.187099241334233
0.065,10.254864017445328
0.07,10.316962990551115
0.075,10.373218520453582
0.08,10.423458803700013
0.085,10.467522134838879
0.09,10.505240794081006
0.095,10.53646714813723
0.1,10.561056963622676


==> figures/epsilonHdep/ErfcAmpVSepsilonHdatMu=0_03.csv <==
0.,9.002775669501013
0.005,9.106159125625101
0.01,9.2058997418156
0.015,9.301813449258567
0.02,9.39371705744428
0.025,9.481429487302604
0.03,9.564771493725267
0.035,9.643566328952748
0.04,9.717640114070093
0.045,9.78682216636717
0.05,9.850945758742668
0.055,9.909848093133444
0.06,9.963371147427303
0.065,10.011361521233898
0.07,10.0536726689025
0.075,10.090160823486297
0.08,10.120692487774992
0.085,10.145138614342875
0.09,10.163384483814001
0.095,10.175297061604754
0.1,10.180790522258732


==> figures/epsilonHdep/ErfcAmpVSepsilonHdatMu=0_05.csv <==
0.,9.007581104763961
0.005,9.063894899684584
0.01,9.115926512196868
0.015,9.163558388965683
0.02,9.206676882178376
0.025,9.245172556557984
0.03,9.27894046746218
0.035,9.307880465192609
0.04,9.331897446304458
0.045,9.350901604736285
0.05,9.364809304020731
0.055,9.373541785387687
0.06,9.377027716344836
0.065,9.375201196407769
0.07,9.368003692404866
0.075,9.355383578014525
0.08,9.337296019542858
0.085,9.313704397669774
0.09,9.284579191536013
0.095,9.249899091136843
0.1,9.209650856118015


==> figures/epsilonHdep/ErfcAmpVSepsilonHdatMu=0_1.csv <==
0.,9.03017351921272
0.005,9.023996920186292
0.01,9.01345093117658
0.015,8.998509628614126
0.02,8.979152765517288
0.025,8.955365060352129
0.03,8.927134560629652
0.035,8.894462119524539
0.04,8.857343836895001
0.045,8.815788119471065
0.05,8.769807480595183
0.055,8.719420642998436
0.06,8.664651702332442
0.065,8.605530987019321
0.07,8.542094520161246
0.075,8.474384589515095
0.08,8.402449570226242
0.085,8.326343309213955
0.09,8.246126247873013
0.095,8.161864621646693
0.1,8.073630732745015


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=0025.csv <==
0.,9.00176551548796
0.005,9.099535426357907
0.01,9.19343516175537
0.015,9.283072780837415
0.02,9.368691540929692
0.025,9.449906680386176
0.03,9.526545457470146
0.035,9.598438343423974
0.04,9.665419465902088
0.045,9.727326091638126
0.05,9.784002983231186


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=0030.csv <==
0.,9.002775669501016
0.005,9.083393722453556
0.01,9.159870663457168
0.015,9.232050124106003
0.02,9.299780209614873
0.025,9.362911475388543
0.03,9.42129976662087
0.035,9.47480374840061
0.04,9.523287116118636
0.045,9.566618522265019
0.05,9.604671952468603


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=0035.csv <==
0.,9.003834231538512
0.005,9.07014559537409
0.01,9.132140637640878
0.015,9.189685088484337
0.02,9.24264321924841
0.025,9.290899336185294
0.03,9.334326484902105
0.035,9.37280225602326
0.04,9.406225971662968
0.045,9.434486321694235
0.05,9.457482306227108


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=005.csv <==
0.,9.008036335154845
0.005,9.043178113983876
0.01,9.073797878919866
0.015,9.099808793667895
0.02,9.121129503718821
0.025,9.137682302943755
0.03,9.149396485765967
0.035,9.156206510520782
0.04,9.158052745532427
0.045,9.154881691648455
0.05,9.146646031343465


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=0050.csv <==
0.,9.007770692481731
0.005,9.041425637306041
0.01,9.07053719625437
0.015,9.095022741598463
0.02,9.114801801820079
0.025,9.129800153922996
0.03,9.139949100303243
0.035,9.145186925605497
0.04,9.145454201241549
0.045,9.140701381478575
0.05,9.130884101203877


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=010.csv <==
0.,9.029787796090273
0.005,9.00140043147963
0.01,8.968690170853177
0.015,8.931669813247895
0.02,8.89035140234037
0.025,8.844752397289524
0.03,8.79489571638387
0.035,8.74080977174236
0.04,8.68252836257404
0.045,8.620091220894269
0.05,8.553543222476648


==> figures/epsilonHdep/ErfcNormVSepsilonHMu=015.csv <==
0.,9.068279002888293
0.005,9.003616648628405
0.01,8.935151872132058
0.015,8.862937092937695
0.02,8.787029154625614
0.025,8.70748939081071
0.03,8.624384423674611
0.035,8.537782720835901
0.04,8.447759623022556
0.045,8.3543947022183
0.05,8.257769216649523


==> figures/epsilonHdep/GaussianNoiseAmplVSepsilonHdata.csv <==
0.,9.000141699381267
0.005,9.261139201324834
0.01,9.524347624298963
0.015,9.789492952732267
0.02,10.056284937563886
0.025,10.324417548606394
0.03,10.593569151799775
0.035,10.863401755494381
0.04,11.133561568654459
0.045,11.403679092545874
0.05,11.67336924685345
0.055,11.942231590557602
0.06,12.20985063270869
0.065,12.475796170633346
0.07,12.739623701629892
0.075,13.00087490060409
0.08,13.25907905474247
0.085,13.513749263289732
0.09,13.764392084577274
0.095,14.010498970517968
0.1,14.251551653961284


==> figures/epsilonHdep/GaussianNoiseNormVSepsilonH.csv <==
0.,9.000141699381267
0.005,9.23798667964458
0.01,9.476726576195995
0.015,9.716072740566629
0.02,9.95572349568983
0.025,10.195364414200759
0.03,10.434668313522607
0.035,10.673295592126586
0.04,10.910894463315197
0.045,11.14710129305206
0.05,11.381540942989572


==> figures/epsilonHdep/NoiseAmpXiphiXiphiErfcVSepsilonHData.csv <==
0.,9.008324583050253
0.003,9.144035444566901
0.006,9.280830616599033
0.009000000000000001,9.418696850613156
0.012,9.557620107063794
0.015,9.697585769050205
0.018000000000000002,9.838578579695008
0.021,9.980582635527542
0.024,10.123581380059754
0.027,10.2675575975636
0.03,10.412493407058548
0.033,10.55837025651768
0.036000000000000004,10.70516891730177
0.039,10.852869478829877
0.042,11.001451343495733
0.045,11.15089322183873
0.048,11.301173146498853
0.051000000000000004,11.45226839154832
0.054,11.60415558652255
0.057,11.756810631671819
0.06,11.910208715390638
0.063,12.064324311112237
0.066,12.219131174517804
0.069,12.374602341084653
0.07200000000000001,12.530710123963257
0.075,12.687426110829819
0.078,12.844721165973741
0.081,13.00256542704842
0.084,13.160928303812106
0.08700000000000001,13.319778478510452
0.09,13.479083905986588
0.093,13.638811814196055
0.096,13.79892870513471
0.099,13.959400356189887
0.10200000000000001,14.12019182192348


==> figures/epsilonHdep/NoiseAmpXipiXipiErfcVSepsilonHData.csv <==
0.,8.556046890950742e-7
0.003,8.861187752661243e-7
0.006,9.646278199584265e-7
0.009000000000000001,1.0980682411088137e-6
0.012,1.297291385648472e-6
0.015,1.577286499305234e-6
0.018000000000000002,1.9574061239113646e-6
0.021,2.461593665189879e-6
0.024,3.1186128585805445e-6
0.027,3.962278849180758e-6
0.03,5.031690553923056e-6
0.033,6.371464207270597e-6
0.036000000000000004,8.031967209672201e-6
0.039,0.000010069552872268354
0.042,0.000012546794603260175
0.045,0.000015532720172252006
0.048,0.000019103045061589934
0.051000000000000004,0.000023340404755790113
0.054,0.00002833458553463688
0.057,0.00003418275337118799
0.06,0.0000409896805656587
0.063,0.00004886796935694605
0.066,0.00005793827291699657
0.069,0.00006832951214679592
0.07200000000000001,0.00008017908866525471
0.075,0.00009363309318082198
0.078,0.00010884650882312522
0.081,0.0001259834089204127
0.084,0.00014521714885028963
0.08700000000000001,0.00016673055120980694
0.09,0.00019071608404195277
0.093,0.00021737603146308236
0.096,0.00024692265619597874
0.099,0.0002795783534708929
0.10200000000000001,0.0003155757957536862


==> figures/epsilonHdep/NoiseAmpdotXidotXiErfcVSepsilonHData.csv <==
0.,0.0005880759939043134
0.003,0.000044608964192116574
0.006,0.000157565219507029
0.009000000000000001,0.0003505762769614798
0.012,0.0006276320539805209
0.015,0.0009932154004324012
0.018000000000000002,0.0014515230131062484
0.021,0.0020069528602784104
0.024,0.0026639998627047135
0.027,0.0034272507739263602
0.03,0.004301386051309031
0.033,0.0052911741908072685
0.036000000000000004,0.006401528194548423
0.039,0.007637338183236451
0.042,0.009003579296321368
0.045,0.01050515403751067
0.048,0.012147801931021142
0.051000000000000004,0.013936537531936043
0.054,0.015876724774362055
0.057,0.017973806500618483
0.06,0.02023330277507715
0.063,0.022660716907012664
0.066,0.02526170260140854
0.069,0.028042592097049228
0.07200000000000001,0.031008415312843932
0.075,0.03416533446429984
0.078,0.03751928518013514
0.081,0.041076263212747044
0.084,0.04484232151091927
0.08700000000000001,0.04882356705941637
0.09,0.05302615762545493
0.093,0.0574562985114242
0.096,0.062120476771835964
0.099,0.06702469510022269
0.10200000000000001,0.07217494639422473


==> figures/epsilonHdep/TanhNoiseAmplVSepsilonHdata.csv <==
0.,9.002643988800617
0.005,9.10580045006745
0.01,9.205308217148934
0.015,9.300982816342525
0.02,9.392641946201252
0.025,9.480104162233868
0.03,9.563190938887852
0.035,9.64172574917826
0.04,9.715535209533083
0.045,9.78444895238188
0.05,9.848300592668684
0.055,9.906927772801504
0.06,9.96017289134345
0.065,10.007883345605554
0.07,10.04991167089637
0.075,10.086117602226409
0.08,10.116365013020399
0.085,10.140527512697052
0.09,10.158483248396179
0.095,10.170116634973343
0.1,10.17533200251627


==> figures/fieldMomentumNoiseCorrs/CrossXiphidotXiphiErfcData.csv <==
-4.,-2.1447184417208592e-18
-3.97,-2.369671450075574e-18
-3.94,-2.528709744138388e-18
-3.91,-2.745653576212058e-18
-3.88,-2.9861000910301973e-18
-3.85,-3.2497676335942313e-18
-3.82,-3.539399548405692e-18
-3.79,-3.857421542610892e-18
-3.76,-4.204080529622678e-18
-3.73,-4.584026918844822e-18
-3.7,-5.0191938178094756e-18
-3.67,-5.4881605573739644e-18
-3.64,-6.005375914888059e-18
-3.61,-6.577470570141984e-18
-3.58,-7.21397364379235e-18
-3.55,-7.920036816694139e-18
-3.52,-8.71002325300372e-18
-3.49,-9.577538019405445e-18
-3.46,-1.0538793028724743e-17
-3.43,-1.1599406491682073e-17
-3.4,-1.2750484562331264e-17
-3.37,-1.3938234858257382e-17
-3.34,-1.498652250290706e-17
-3.31,-1.547009559772801e-17
-3.2800000000000002,-1.423285343139162e-17
-3.25,-9.221851183188256e-18
-3.2199999999999998,3.021738754131738e-18
-3.19,-3.0533009884565565e-17
-3.16,-3.790779488406374e-17
-3.13,-4.838818978872285e-17
-3.1,-6.148291879785786e-17
-3.0700000000000003,-4.093812473603745e-17
-3.04,-4.5897416615427674e-17
-3.01,-5.156328286533824e-17
-2.98,-5.805412280992755e-17
-2.95,-6.548729352578216e-17
-2.92,-7.372819618362746e-17
-2.89,-8.335886153223535e-17
-2.8600000000000003,-9.441462672737409e-17
-2.83,-1.0688540678301545e-16
-2.8,-1.2106203840253307e-16
-2.77,-1.3814374156822672e-16
-2.74,-1.5803502655018328e-16
-2.71,-1.8105198222151641e-16
-2.68,-2.0776607788893696e-16
-2.6500000000000004,-2.388821508436789e-16
-2.62,-2.7521617174663395e-16
-2.59,-3.159426805209232e-16
-2.56,-3.6645361097608167e-16
-2.5300000000000002,-4.2625861044498796e-16
-2.5,-1.0122109894137893e-15
-2.4699999999999998,-1.0405124777639236e-15
-2.44,-1.0900078421851038e-15
-2.41,-1.1633981119274462e-15
-2.38,-1.2641080529549368e-15
-2.35,-1.397418386298114e-15
-2.3200000000000003,-2.553688080699705e-15
-2.29,-1.7811978444520456e-15
-2.26,-2.8281979063776675e-15
-2.23,-3.0751339508863058e-15
-2.2,-3.411956284724623e-15
-2.17,-3.8566930512628616e-15
-2.14,-4.4332334383497896e-15
-2.1100000000000003,-5.1901715144111495e-15
-2.08,-6.220233882007001e-15
-2.05,-7.743158887105238e-15
-2.02,-1.0243252016858611e-14
-1.9900000000000002,-1.4464994245531448e-14
-1.96,-2.003053433974897e-14
-1.9300000000000002,-1.6916211880162353e-14
-1.9,4.882066837385776e-14
-1.87,5.225530396574512e-14
-1.8399999999999999,-2.205162322275328e-13
-1.81,-3.859358918057755e-14
-1.7800000000000002,-4.751507211775072e-14
-1.75,-5.999309732264597e-14
-1.7200000000000002,-7.685611383965486e-14
-1.69,-9.812831292975097e-14
-1.6600000000000001,-1.2589363958866867e-13
-1.63,-1.6212141492558813e-13
-1.6,-3.416713526688264e-13
-1.5700000000000003,-2.725604979344695e-13
-1.54,-3.55706065188581e-13
-1.5100000000000002,-4.661597442692095e-13
-1.48,-6.136145465438642e-13
-1.4500000000000002,-8.111651812487547e-13
-1.42,-1.076607553107678e-12
-1.3900000000000001,-1.4349418463351082e-12
-1.3600000000000003,-1.9201019355215287e-12
-1.33,-2.5792805391500195e-12
-1.3000000000000003,-3.4776774559056034e-12
-1.27,-4.7057572682279725e-12
-1.2400000000000002,-6.395736804748475e-12
-1.21,-8.716644593620426e-12
-1.1800000000000002,-1.1912659660801017e-11
-1.15,-1.631013813591098e-11
-1.12,-2.241608461350797e-11
-1.0900000000000003,-3.088010316204537e-11
-1.06,-4.259908051307271e-11
-1.0300000000000002,-5.891024126847277e-11
-1.,-8.153161479285131e-11
-0.9700000000000002,-1.1293417243041226e-10
-0.94,-1.564969924483517e-10
-0.9100000000000001,-2.1691937829304564e-10
-0.8799999999999999,-3.00394605023957e-10
-0.8500000000000001,-4.157934413440145e-10
-0.8200000000000003,-5.743924502699116e-10
-0.79,-7.92075321998098e-10
-0.7600000000000002,-1.0885810586280797e-9
-0.73,-1.4912238111008946e-9
-0.7000000000000002,-2.0340657491679792e-9
-0.6699999999999999,-2.7609724506660882e-9
-0.6400000000000001,-3.726687958227615e-9
-0.6100000000000003,-5.000804770283196e-9
-0.5800000000000001,-6.660230367216968e-9
-0.5500000000000003,-8.800231876548992e-9
-0.52,-1.1520411291598975e-8
-0.4900000000000002,-1.4943823511970322e-8
-0.45999999999999996,-1.918555847524317e-8
-0.43000000000000016,-2.4360104600162913e-8
-0.40000000000000036,-3.0567239406309454e-8
-0.3700000000000001,-3.787834579327409e-8
-0.3400000000000003,-4.632034888985004e-8
-0.31000000000000005,-5.5858427217003737e-8
-0.28000000000000025,-6.637961780242563e-8
-0.25,-7.76800463953009e-8
-0.2200000000000002,-8.945920804137586e-8
-0.18999999999999995,-1.0108338299730235e-7
-0.16000000000000014,-1.1224880491766953e-7
-0.13000000000000034,-1.2266898297141893e-7
-0.10000000000000009,-1.3167266477154271e-7
-0.07000000000000028,-1.3878342408624178e-7
-0.040000000000000036,-1.436038494784242e-7
-0.010000000000000231,-1.4585406349354457e-7
0.019999999999999574,-1.4540098125515044e-7
0.04999999999999982,-1.4227160582969134e-7
0.08000000000000007,-1.3665012321695258e-7
0.10999999999999943,-1.2885945244178743e-7
0.13999999999999968,-1.1932800214609074e-7
0.16999999999999993,-1.087498038288004e-7
0.20000000000000018,-9.717669069431167e-8
0.22999999999999954,-8.550209873448011e-8
0.2599999999999998,-7.384321421000095e-8
0.29000000000000004,-6.277393804765552e-8
0.3200000000000003,-5.256248636342775e-8
0.34999999999999964,-4.338137582493573e-8
0.3799999999999999,-3.5315883550879335e-8
0.41000000000000014,-2.8378302374676423e-8
0.4399999999999995,-2.2525008525065005e-8
0.46999999999999975,-1.767346868852826e-8
0.5,-1.371761704227481e-8
0.5300000000000002,-1.0508794501262742e-8
0.5599999999999996,-8.027186249037754e-9
0.5899999999999999,-6.058596291325102e-9
0.6200000000000001,-4.537854092490079e-9
0.6499999999999995,-3.374372281594873e-9
0.6799999999999997,-2.4950819743629893e-9
0.71,-1.8350399533240136e-9
0.7400000000000002,-1.3432808199098645e-9
0.7699999999999996,-9.793778288358368e-10
0.7999999999999998,-7.118126921223933e-10
0.8300000000000001,-5.157927418508734e-10
0.8599999999999994,-3.731816106133934e-10
0.8899999999999997,-2.695894757431816e-10
0.9199999999999999,-1.9452214838899806e-10
0.9500000000000002,-1.403687270584708e-10
0.9799999999999995,-1.0130452726686556e-10
1.0099999999999998,-7.315294724141719e-11
1.04,-5.2876297090831414e-11
1.0699999999999994,-3.827136003942133e-11
1.0999999999999996,-2.7746838680842156e-11
1.13,-2.015370422631113e-11
1.1600000000000001,-1.4678940354895254e-11
1.1899999999999995,-1.0731379326833768e-11
1.2199999999999998,-7.859541142907212e-12
1.25,-5.772195872319474e-12
1.2799999999999994,-4.250767706576175e-12
1.3099999999999996,-3.146799227443653e-12
1.3399999999999999,-2.3366273109101665e-12
1.37,-1.7416915891292628e-12
1.3999999999999995,-1.3032727566412994e-12
1.4299999999999997,-9.792209361078608e-13
1.46,-7.387795616150411e-13
1.4900000000000002,-5.59631524064616e-13
1.5199999999999996,-4.2575716715197165e-13
1.5499999999999998,-3.253423734844024e-13
1.58,-2.498147766124073e-13
1.6099999999999994,-1.9240222614994376e-13
1.6399999999999997,-1.4892617981919834e-13
1.67,-1.157787448270546e-13
1.7000000000000002,-9.0421434581359e-14
1.7299999999999995,-7.091305285491199e-14
1.7599999999999998,-5.5477574845228667e-14
1.79,-4.402639243569675e-14
1.8199999999999994,-3.567567587376731e-14
1.8499999999999996,-1.4009108407824974e-13
1.88,4.3747677091435667e-14
1.9100000000000001,1.232964790242588e-14
1.9399999999999995,-2.062355057645118e-14
1.9699999999999998,-1.824885305124228e-14
2.,-1.2833453782090318e-14
2.0299999999999994,-9.236876502116253e-15
2.0599999999999996,-7.158031491757283e-15
2.09,-5.8368633819479154e-15
2.12,-4.913732994712289e-15
2.1499999999999995,-4.223527985883885e-15
2.1799999999999997,-3.695070906355505e-15
2.21,-3.2887171201847402e-15
2.24,-2.9835781596175884e-15
2.2699999999999996,-2.763417991241961e-15
2.3,-1.7043238870163239e-15
2.33,-1.505911077803214e-15
2.3599999999999994,-2.5034419803894614e-15
2.3899999999999997,-1.2272524318100405e-15
2.42,-1.1360873344882442e-15
2.45,-1.0710167811725112e-15
2.4799999999999995,-1.028833349259165e-15
2.51,-1.007126965315471e-15
2.54,-1.0035618036404777e-15
2.5699999999999994,-3.521766059523144e-16
2.5999999999999996,-3.0079582559988498e-16
2.63,3.4511491609385696e-15
2.66,-2.279737693813624e-16
2.6899999999999995,-1.984135636018286e-16
2.7199999999999998,-1.7299900176395336e-16
2.75,-1.5108218307242595e-16
2.7799999999999994,-1.3212034469651358e-16
2.8099999999999996,-1.1610633979572377e-16
2.84,-1.0270065374199538e-16
2.87,-9.298720415768319e-17
2.8999999999999995,-7.999992591011882e-17
2.9299999999999997,-7.080037386188377e-17
2.96,-6.289747705466234e-17
2.9899999999999993,-5.579133384834179e-17
3.0199999999999996,-4.9588819286786417e-17
3.05,-4.4171712716850145e-17
3.08,-6.982035343318809e-17
3.1099999999999994,-5.696582774777113e-17
3.1399999999999997,-4.453621150813286e-17
3.17,-3.512977827997585e-17
3.1999999999999993,-2.865148997400142e-17
3.2299999999999995,-2.1273563342536774e-18
3.26,-1.1496864219866324e-17
3.29,-1.4935814676996333e-17
3.3199999999999994,-1.5440068941492334e-17
3.3499999999999996,-1.4672999544053535e-17
3.38,-1.3545113963419105e-17
3.41,-1.2358574659909765e-17
3.4399999999999995,-1.1234867995729953e-17
3.4699999999999998,-1.0207465007186015e-17
3.5,-9.27833852003889e-18
3.5299999999999994,-8.440187838202184e-18
3.5599999999999996,-7.674535401152688e-18
3.59,-6.994101592350243e-18
3.62,-6.380505631403307e-18
3.6499999999999995,-5.826300411257066e-18
3.6799999999999997,-5.326659333037274e-18
3.71,-4.8728498510172065e-18
3.7399999999999993,-4.461205487131724e-18
3.7699999999999996,-4.082600371272834e-18
3.8,-3.747773375743007e-18
3.83,-3.4397991444384886e-18
3.8599999999999994,-3.1552792058126052e-18
3.8899999999999997,-2.903551601800468e-18
3.92,-2.6703908938176957e-18
3.9499999999999993,-2.4599759983189068e-18
3.9799999999999995,-2.2653064857800647e-18


==> figures/fieldMomentumNoiseCorrs/CrossXipiXiphiErfcData.csv <==
-4.,-7.344976755116343e-11
-3.97,-7.728795737517976e-11
-3.94,-8.137762598954739e-11
-3.91,-8.573895245391596e-11
-3.88,-9.039402612834622e-11
-3.85,-9.53670538355159e-11
-3.82,-1.0068459225270294e-10
-3.79,-1.063758089349194e-10
-3.76,-1.124727758539927e-10
-3.73,-1.1901080008973801e-10
-3.7,-1.2602879639032795e-10
-3.67,-1.3356970830464134e-10
-3.64,-1.4168098401123344e-10
-3.61,-1.5041511524019176e-10
-3.58,-1.5983024834004764e-10
-3.55,-1.699908781830885e-10
-3.52,-1.809686373055476e-10
-3.49,-1.9284319470571245e-10
-3.46,-2.0570328110816198e-10
-3.43,-2.1964786031535177e-10
-3.4,-2.3478746958913626e-10
-3.37,-2.512457559366162e-10
-3.34,-2.69161239833837e-10
-3.31,-2.886893434546161e-10
-3.2800000000000002,-3.100047270554881e-10
-3.25,-3.333039850153097e-10
-3.2199999999999998,-3.5880876240049565e-10
-3.19,-3.867693641412569e-10
-3.16,-4.1746894235054723e-10
-3.13,-4.5122836346989925e-10
-3.1,-4.884118763720699e-10
-3.0700000000000003,-5.294337258891656e-10
-3.04,-5.747658853318163e-10
-3.01,-6.249471142782639e-10
-2.98,-6.805935910121813e-10
-2.95,-7.424114201544748e-10
-2.92,-8.112113759856137e-10
-2.89,-8.879263192388288e-10
-2.8600000000000003,-9.736318171195178e-10
-2.83,-1.0695706100935654e-9
-2.8,-1.1771817090056152e-9
-2.77,-1.298135078684518e-9
-2.74,-1.4343730776673775e-9
-2.71,-1.5881600885144788e-9
-2.68,-1.762142101731725e-9
-2.6500000000000004,-1.9594184265114027e-9
-2.62,-2.183628212927914e-9
-2.59,-2.439055111304484e-9
-2.56,-2.7307541990510683e-9
-2.5300000000000002,-3.064706318026007e-9
-2.5,-3.4480062443763117e-9
-2.4699999999999998,-3.889092733162832e-9
-2.44,-4.3980305104881776e-9
-2.41,-4.9868569706983305e-9
-2.38,-5.670009546548825e-9
-2.35,-6.4648541121343245e-9
-2.3200000000000003,-7.392340175263746e-9
-2.29,-8.477815685937745e-9
-2.26,-9.752043373568513e-9
-2.23,-1.1252472289070109e-8
-2.2,-1.3024833495170695e-8
-2.17,-1.5125148719665727e-8
-2.14,-1.762226672453331e-8
-2.1100000000000003,-2.0601076098150202e-8
-2.08,-2.4166587752688847e-8
-2.05,-2.8449139092609957e-8
-2.02,-3.361104929716386e-8
-1.9900000000000002,-3.985515773482423e-8
-1.96,-4.743581370684789e-8
-1.9300000000000002,-5.667306700306798e-8
-1.9,-6.797105073386911e-8
-1.87,-8.184187174829111e-8
-1.8399999999999999,-9.893675846789879e-8
-1.81,-1.2008679860649104e-7
-1.7800000000000002,-1.4635639459998403e-7
-1.75,-1.7911361395755717e-7
-1.7200000000000002,-2.201230692323097e-7
-1.69,-2.716689100710464e-7
-1.6600000000000001,-3.367181670820204e-7
-1.63,-4.191383092248792e-7
-1.6,-5.239878086491038e-7
-1.5700000000000003,-6.579052413022088e-7
-1.54,-8.296316515376397e-7
-1.5100000000000002,-1.050713484761063e-6
-1.48,-1.3364505866832218e-6
-1.4500000000000002,-1.7071772734988033e-6
-1.42,-2.189996591181232e-6
-1.3900000000000001,-2.821131707291094e-6
-1.3600000000000003,-3.6491180844029767e-6
-1.33,-4.739141232548302e-6
-1.3000000000000003,-6.178934784766393e-6
-1.27,-8.086802007707565e-6
-1.2400000000000002,-0.000010622523065612526
-1.21,-0.00001400217614878314
-1.1800000000000002,-0.000018518252484099455
-1.15,-0.000024566906763107256
-1.12,-0.000032684782764169727
-1.0900000000000003,-0.00004359861828237845
-1.06,-0.0000582917925116136
-1.0300000000000002,-0.0000780931548897026
-1.,-0.00010479487319428989
-0.9700000000000002,-0.00014080763519166967
-0.94,-0.00018936325350703598
-0.9100000000000001,-0.0002547763935237714
-0.8799999999999999,-0.0003427784785980938
-0.8500000000000001,-0.00046093735916521
-0.8200000000000003,-0.0006191753664800864
-0.79,-0.0008303949365454791
-0.7600000000000002,-0.0011112138200289005
-0.73,-0.0014827994699268467
-0.7000000000000002,-0.001971772886320225
-0.6699999999999999,-0.0026111245399786454
-0.6400000000000001,-0.003441048206369482
-0.6100000000000003,-0.004509553219155106
-0.5800000000000001,-0.005872664703279212
-0.5500000000000003,-0.007593970976795189
-0.52,-0.009743237835233707
-0.4900000000000002,-0.012393795505787038
-0.45999999999999996,-0.015618433772875116
-0.43000000000000016,-0.01948363310206712
-0.40000000000000036,-0.02404212981777886
-0.3700000000000001,-0.02932406675065971
-0.3400000000000003,-0.03532730519638616
-0.31000000000000005,-0.042007834034142336
-0.28000000000000025,-0.049271546303539415
-0.25,-0.05696888024421787
-0.2200000000000002,-0.06489385091347467
-0.18999999999999995,-0.07278875436905963
-0.16000000000000014,-0.08035527401500905
-0.13000000000000034,-0.08727188756228405
-0.10000000000000009,-0.0932164691400959
-0.07000000000000028,-0.0978919789816631
-0.040000000000000036,-0.10105234484525125
-0.010000000000000231,-0.10252526466797363
0.019999999999999574,-0.10222883044380326
0.04999999999999982,-0.10017960774909453
0.08000000000000007,-0.09649099277597614
0.10999999999999943,-0.09136208787384936
0.13999999999999968,-0.08505870803782947
0.16999999999999993,-0.07788918715969287
0.20000000000000018,-0.07017820526725957
0.22999999999999954,-0.062241838424766806
0.2599999999999998,-0.054366501347947675
0.29000000000000004,-0.04679356927839248
0.3200000000000003,-0.03971044035624938
0.34999999999999964,-0.03324783697407119
0.3799999999999999,-0.02748239842402285
0.41000000000000014,-0.022443167824046886
0.4399999999999995,-0.018120429711200817
0.46999999999999975,-0.014475459297244938
0.5,-0.011450016983912056
0.5300000000000002,-0.008974772983965363
0.5599999999999996,-0.006976200583662028
0.5899999999999999,-0.00538178000984176
0.6200000000000001,-0.004123580853884442
0.6499999999999995,-0.0031404340407231073
0.6799999999999997,-0.0023789737892429275
0.71,-0.0017938430393671918
0.7400000000000002,-0.001347331503184442
0.7699999999999996,-0.001008670971327048
0.7999999999999998,-0.0007531610105544752
0.8300000000000001,-0.0005612486092800614
0.8599999999999994,-0.0004176426602165936
0.8899999999999997,-0.000310510442737525
0.9199999999999999,-0.00023077852472754283
0.9500000000000002,-0.00017154366605323605
0.9799999999999995,-0.0001275888134119046
1.0099999999999998,-0.00009499350941893884
1.04,-0.0000708255528790713
1.0699999999999994,-0.00005290037429467909
1.0999999999999996,-0.00003959545526802979
1.13,-0.00002970860886583212
1.1600000000000001,-0.000022350648306659212
1.1899999999999995,-0.000016864660351506498
1.2199999999999998,-0.00001276563593702198
1.25,-9.69553593318282e-6
1.2799999999999994,-7.3899717756889836e-6
1.3099999999999996,-5.653571923123267e-6
1.3399999999999999,-4.341810758572696e-6
1.37,-3.3476260269102607e-6
1.3999999999999995,-2.591573030134117e-6
1.4299999999999997,-2.0145845896165884e-6
1.46,-1.5726474057662852e-6
1.4900000000000002,-1.2328861311024612e-6
1.5199999999999996,-9.706808032616432e-7
1.5499999999999998,-7.675426842357443e-7
1.58,-6.095468345627095e-7
1.6099999999999994,-4.861736200539993e-7
1.6399999999999997,-3.8945086682947205e-7
1.67,-3.133173240282413e-7
1.7000000000000002,-2.5314927406039067e-7
1.7299999999999995,-2.054076221237828e-7
1.7599999999999998,-1.6737412766062501e-7
1.79,-1.3695373092498353e-7
1.8199999999999994,-1.1252599930299604e-7
1.8499999999999996,-9.283315652117771e-8
1.88,-7.689545724204713e-8
1.9100000000000001,-6.394700251043251e-8
1.9399999999999995,-5.338693504632439e-8
1.9699999999999998,-4.4742200051992486e-8
2.,-3.763904341826934e-8
2.0299999999999994,-3.178112748020267e-8
2.0599999999999996,-2.6932673801097515e-8
2.09,-2.2905436313745198e-8
2.12,-1.954860193123551e-8
2.1499999999999995,-1.6740935448470382e-8
2.1799999999999997,-1.438465030229178e-8
2.21,-1.2400610623804284e-8
2.24,-1.0724563405627419e-8
2.2699999999999996,-9.304170205944942e-9
2.3,-8.096661340713657e-9
2.33,-7.066976210355719e-9
2.3599999999999994,-6.186284436735999e-9
2.3899999999999997,-5.430806213201042e-9
2.42,-4.780868463342036e-9
2.45,-4.220147397845892e-9
2.4799999999999995,-3.735058846957599e-9
2.51,-3.314266103063541e-9
2.54,-2.9482814604501397e-9
2.5699999999999994,-2.6291426917107883e-9
2.5999999999999996,-2.3501496387134656e-9
2.63,-2.105649136488036e-9
2.66,-1.89085892641706e-9
2.6899999999999995,-1.701723099848878e-9
2.7199999999999998,-1.5347931103546287e-9
2.75,-1.3871295754590536e-9
2.7799999999999994,-1.256221026479578e-9
2.8099999999999996,-1.1399165107031915e-9
2.84,-1.0363695446839663e-9
2.87,-9.43991392307021e-10
2.8999999999999995,-8.614120222235795e-10
2.9299999999999997,-7.87447404883167e-10
2.96,-7.210720558183881e-10
2.9899999999999993,-6.613959306599372e-10
3.0199999999999996,-6.076449382630757e-10
3.05,-5.591444689446977e-10
3.08,-5.153054411766614e-10
3.1099999999999994,-4.756124551292131e-10
3.1399999999999997,-4.3961371688046624e-10
3.17,-4.06912446823915e-10
3.1999999999999993,-3.771595417902263e-10
3.2299999999999995,-3.500472942856129e-10
3.26,-3.2530400619017244e-10
3.29,-3.0268936064460785e-10
3.3199999999999994,-2.8199043788451006e-10
3.3499999999999996,-2.6301827905655437e-10
3.38,-2.4560491724234435e-10
3.41,-2.296008075697016e-10
3.4399999999999995,-2.1487259885231063e-10
3.4699999999999998,-2.013011980304768e-10
3.5,-1.8878008608560878e-10
3.5299999999999994,-1.7721385031290458e-10
3.5599999999999996,-1.6651690306151384e-10
3.59,-1.5661236145200452e-10
3.62,-1.4743106629950053e-10
3.6499999999999995,-1.389107216096571e-10
3.6799999999999997,-1.309951386792395e-10
3.71,-1.2363357109008167e-10
3.7399999999999993,-1.1678012880601177e-10
3.7699999999999996,-1.1039326121694666e-10
3.8,-1.044353003686544e-10
3.83,-9.887205680782769e-11
3.8599999999999994,-9.367246149113818e-11
3.8899999999999997,-8.880824808092667e-11
3.92,-8.425367069820892e-11
3.9499999999999993,-7.998525285103766e-11
3.9799999999999995,-7.598156380762536e-11


==> figures/fieldMomentumNoiseCorrs/CrossXipidotXiphiErfcData.csv <==
-4.,2.0464104834222418e-12
-3.97,2.182121422190166e-12
-3.94,2.3288413521392716e-12
-3.91,2.487622411414834e-12
-3.88,2.6596317968024213e-12
-3.85,2.8461658822142196e-12
-3.82,3.0486662527027537e-12
-3.79,3.268737940231374e-12
-3.76,3.5081701911268333e-12
-3.73,3.768960150255689e-12
-3.7,4.053339909609241e-12
-3.67,4.363807443591771e-12
-3.64,4.703162042161141e-12
-3.61,5.074544955246183e-12
-3.58,5.481486086354174e-12
-3.55,5.9279577179814e-12
-3.52,6.418436424857389e-12
-3.49,6.957974536430881e-12
-3.46,7.552282755341632e-12
-3.43,8.207825830463661e-12
-3.4,8.931933533278339e-12
-3.37,9.732929604580305e-12
-3.34,1.0620281841012803e-11
-3.31,1.1604777095017205e-11
-3.2800000000000002,1.26987256882677e-11
-3.25,1.391620061997605e-11
-3.2199999999999998,1.527331800868597e-11
-3.19,1.6788566691355863e-11
-3.16,1.8483195272205688e-11
-3.13,2.0381669975703307e-11
-3.1,2.2512214248831806e-11
-3.0700000000000003,2.4907448047758534e-11
-3.04,2.7605146752004472e-11
-3.01,3.064914199046791e-11
-2.98,3.4090396012875355e-11
-2.95,3.79882836537528e-11
-2.92,4.2412126190257394e-11
-2.89,4.7443030519617746e-11
-2.8600000000000003,5.3176099379677214e-11
-2.83,5.972309356116452e-11
-2.8,6.721564598042434e-11
-2.77,7.580915115417266e-11
-2.74,8.568748325826555e-11
-2.71,9.706873322217556e-11
-2.68,1.1021220209688223e-10
-2.6500000000000004,1.2542694711970614e-10
-2.62,1.4308225166986588e-10
-2.59,1.6362048516677728e-10
-2.56,1.8757294183710928e-10
-2.5300000000000002,2.1557938507847653e-10
-2.5,2.484122689966973e-10
-2.4699999999999998,2.870067787452509e-10
-2.44,3.3249823763191866e-10
-2.41,3.862687950740751e-10
-2.38,4.500058645985468e-10
-2.35,5.257754752937947e-10
-2.3200000000000003,6.161146078898212e-10
-2.29,7.241477376926861e-10
-2.26,8.537344381787332e-10
-2.23,1.009656706616416e-9
-2.2,1.1978575987128982e-9
-2.17,1.4257459488726404e-9
-2.14,1.702586718566892e-9
-2.1100000000000003,2.0400024794734498e-9
-2.08,2.452619579537097e-9
-2.05,2.958903189934025e-9
-2.02,3.5822396165441537e-9
-1.9900000000000002,4.352343193507997e-9
-1.96,5.3070904019464865e-9
-1.9300000000000002,6.494917796504e-9
-1.9,7.977965889235556e-9
-1.87,9.836213544831273e-9
-1.8399999999999999,1.2172927298510834e-8
-1.81,1.5121860600663743e-8
-1.7800000000000002,1.8856810459077796e-8
-1.75,2.360429081683111e-8
-1.7200000000000002,2.966042773764783e-8
-1.69,3.7413502182217764e-8
-1.6600000000000001,4.7374102335975814e-8
-1.63,6.021553055284811e-8
-1.6,7.68280475179231e-8
-1.5700000000000003,9.839180034086521e-8
-1.54,1.2647500778567774e-7
-1.5100000000000002,1.6316626394562514e-7
-1.48,2.1125296476175562e-7
-1.4500000000000002,2.7446200688732515e-7
-1.42,3.577844878452342e-7
-1.3900000000000001,4.679135082088941e-7
-1.3600000000000003,6.138338904476695e-7
-1.33,8.076152880712389e-7
-1.3000000000000003,1.0654764707567881e-6
-1.27,1.4092092751571787e-6
-1.2400000000000002,1.8680764885932231e-6
-1.21,2.4813292259122374e-6
-1.1800000000000002,3.301526051467538e-6
-1.15,4.398877022163932e-6
-1.12,5.866877987842051e-6
-1.0900000000000003,7.829537949798784e-6
-1.06,0.000010450524633256661
-1.0300000000000002,0.000013944543776537511
-1.,0.00001859120021424675
-0.9700000000000002,0.000024751426471922847
-0.94,0.00003288625672995531
-0.9100000000000001,0.000043577206276698244
-0.8799999999999999,0.000057546713838015724
-0.8500000000000001,0.00007567593989460982
-0.8200000000000003,0.00009901562922783784
-0.79,0.0001287837316000086
-0.7600000000000002,0.00016634112082977368
-0.73,0.0002131343146806802
-0.7000000000000002,0.0002705920708888634
-0.6699999999999999,0.00033996192157966214
-0.6400000000000001,0.0004220742480248625
-0.6100000000000003,0.0005170268041753958
-0.5800000000000001,0.0006237931493413978
-0.5500000000000003,0.0007397753757237731
-0.52,0.0008603449521318047
-0.4900000000000002,0.000978443786460361
-0.45999999999999996,0.0010843464807198076
-0.43000000000000016,0.0011657069177324966
-0.40000000000000036,0.0012080178119676724
-0.3700000000000001,0.0011955896442570266
-0.3400000000000003,0.0011130964777890245
-0.31000000000000005,0.0009476378167746075
-0.28000000000000025,0.0006911359508854839
-0.25,0.0003427487269177659
-0.2200000000000002,-0.00008913727872170846
-0.18999999999999995,-0.0005858177066792591
-0.16000000000000014,-0.001118517776665634
-0.13000000000000034,-0.001650237004253742
-0.10000000000000009,-0.002139175421281215
-0.07000000000000028,-0.0025433925241943947
-0.040000000000000036,-0.0028260390027026357
-0.010000000000000231,-0.0029602984267085154
0.019999999999999574,-0.0029331501585253923
0.04999999999999982,-0.0027472413067331364
0.08000000000000007,-0.0024205039034849024
0.10999999999999943,-0.0019835921834483253
0.13999999999999968,-0.001475634820642481
0.16999999999999993,-0.0009390949432691795
0.20000000000000018,-0.0004146403578665289
0.22999999999999954,0.00006316386496366122
0.2599999999999998,0.00046877636890699237
0.29000000000000004,0.000786978092580444
0.3200000000000003,0.0010126342504853114
0.34999999999999964,0.0011492508985276664
0.3799999999999999,0.0012067887078674872
0.41000000000000014,0.0011992117299468447
0.4399999999999995,0.0011421730782345783
0.46999999999999975,0.0010511118968591533
0.5,0.000939896489860129
0.5300000000000002,0.0008200275242363046
0.5599999999999996,0.0007003297411060545
0.5899999999999999,0.0005870146329802588
0.6200000000000001,0.00048398474508868413
0.6499999999999995,0.000393262534226127
0.6799999999999997,0.0003154521129918454
0.71,0.0002501715402696931
0.7400000000000002,0.00019642031564043316
0.7699999999999996,0.0001528680791233201
0.7999999999999998,0.00011806523903454269
0.8300000000000001,0.00009058490037917963
0.8599999999999994,0.00006910934964935009
0.8899999999999997,0.00005247496117937356
0.9199999999999999,0.000039688062355031366
0.9500000000000002,0.000029922058066064858
0.9799999999999995,0.000022503663432341993
1.0099999999999998,0.000016893834613954746
1.04,0.000012667112389313194
1.0699999999999994,9.491652834431812e-6
1.0999999999999996,7.111183617723436e-6
1.13,5.3294254068413614e-6
1.1600000000000001,3.997078039882983e-6
1.1899999999999995,3.00121824491791e-6
1.2199999999999998,2.2568299024754324e-6
1.25,1.7001431944584716e-6
1.2799999999999994,1.2834623717244864e-6
1.3099999999999996,9.711907753006114e-7
1.3399999999999999,7.368016750093611e-7
1.37,5.605457245085707e-7
1.3999999999999995,4.277255676382455e-7
1.4299999999999997,3.274030888195067e-7
1.46,2.514342312498053e-7
1.4900000000000002,1.9375032751154042e-7
1.5199999999999996,1.4982404560288069e-7
1.5499999999999998,1.1627306616025067e-7
1.58,9.056620943083395e-8
1.6099999999999994,7.080560018445012e-8
1.6399999999999997,5.556518005252838e-8
1.67,4.377093454912106e-8
1.7000000000000002,3.4611986904311824e-8
1.7299999999999995,2.7474530627514845e-8
1.7599999999999998,2.1892666364848698e-8
1.79,1.7511759386383903e-8
1.8199999999999994,1.4061077402618884e-8
1.8499999999999996,1.1333323956026335e-8
1.88,9.169284012572118e-9
1.9100000000000001,7.446297670991752e-9
1.9399999999999995,6.069564169678852e-9
1.9699999999999998,4.9655835872295085e-9
2.,4.077187981499905e-9
2.0299999999999994,3.3597689627585363e-9
2.0599999999999996,2.7784061069395843e-9
2.09,2.305674674050224e-9
2.12,1.919967192080387e-9
2.1499999999999995,1.6042047582164617e-9
2.1799999999999997,1.3448446911278559e-9
2.21,1.1311141466062296e-9
2.24,9.544165005888221e-10
2.2699999999999996,8.078701967323459e-10
2.3,6.859494369912754e-10
2.33,5.842034148220814e-10
2.3599999999999994,4.990362421853369e-10
2.3899999999999997,4.2753396408227853e-10
2.42,3.673282290869605e-10
2.45,3.16488435998176e-10
2.4799999999999995,2.734362656853742e-10
2.51,2.368776993363284e-10
2.54,2.0574880841552366e-10
2.5699999999999994,1.7917241380784788e-10
2.5999999999999996,1.5642331260186934e-10
2.63,1.369003335380215e-10
2.66,1.2010379734137037e-10
2.6899999999999995,1.0561729563047886e-10
2.7199999999999998,9.30929204742329e-11
2.75,8.223925977036994e-11
2.7799999999999994,7.281161521774644e-11
2.8099999999999996,6.460401100154598e-11
2.84,5.744264891216648e-11
2.87,5.118053476158047e-11
2.8999999999999995,4.569305562293342e-11
2.9299999999999997,4.087433098838378e-11
2.96,3.663419500871536e-11
2.9899999999999993,3.28956951075292e-11
3.0199999999999996,2.9593013510648266e-11
3.05,2.6669736585105663e-11
3.08,2.4077410280470812e-11
3.1099999999999994,2.1774331962260776e-11
3.1399999999999997,1.9724537179762257e-11
3.17,1.7896949451265256e-11
3.1999999999999993,1.626466353034513e-11
3.2299999999999995,1.480434124277015e-11
3.26,1.3495701098145754e-11
3.29,1.2321085126086768e-11
3.3199999999999994,1.1265092255739612e-11
3.3499999999999996,1.031426602529806e-11
3.38,9.45682867524271e-12
3.41,8.682454196929148e-12
3.4399999999999995,7.982074274756276e-12
3.4699999999999998,7.347712052008958e-12
3.5,6.772339478063496e-12
3.5299999999999994,6.249754677255191e-12
3.5599999999999996,5.774476347704481e-12
3.59,5.341652671022408e-12
3.62,4.946982608142956e-12
3.6499999999999995,4.586647785237867e-12
3.6799999999999997,4.25725345024342e-12
3.71,3.955777210626147e-12
3.7399999999999993,3.679524457682591e-12
3.7699999999999996,3.4260895309978722e-12
3.8,3.1933219321342533e-12
3.83,2.9792966008799878e-12
3.8599999999999994,2.7822881893621035e-12
3.8899999999999997,2.6007483230715456e-12
3.92,2.4332857317488608e-12
3.9499999999999993,2.278648782015148e-12
3.9799999999999995,2.135710111405519e-12


==> figures/fieldMomentumNoiseCorrs/ErfcddotWddotWcorr.csv <==
-5.,-3.5865207859380814e-23
-4.99,-3.678478551528808e-23
-4.98,-3.7732014419370825e-23
-4.97,-3.870784153033498e-23
-4.96,-3.971325002313652e-23
-4.95,-4.074926081447545e-23
-4.94,-4.181693415831523e-23
-4.93,-4.2917371314895583e-23
-4.92,-4.405171629690525e-23
-4.91,-4.522115769665946e-23
-4.9,-4.6426930598359487e-23
-4.89,-4.767031857964563e-23
-4.88,-4.895265580711253e-23
-4.87,-5.02753292303317e-23
-4.86,-5.1639780879542143e-23
-4.85,-5.304751027224446e-23
-4.84,-5.450007693426532e-23
-4.83,-5.599910304121126e-23
-4.82,-5.754627618643454e-23
-4.81,-5.914335228215893e-23
-4.8,-6.079215860060571e-23
-4.79,-6.249459696243842e-23
-4.78,-6.425264708026151e-23
-4.77,-6.606837006508928e-23
-4.76,-6.794391210489986e-23
-4.75,-6.988150832376479e-23
-4.74,-7.188348683130306e-23
-4.73,-7.395227297293107e-23
-4.72,-7.609039379121142e-23
-4.71,-7.830048270982949e-23
-4.7,-8.058528445212086e-23
-4.69,-8.29476602068384e-23
-4.68,-8.539059305454209e-23
-4.67,-8.791719366880566e-23
-4.66,-9.05307063072387e-23
-4.65,-9.323451510820472e-23
-4.64,-9.603215070626419e-23
-4.63,-9.892729721069741e-23
-4.62,-1.0192379948631909e-22
-4.61,-1.0502567088934977e-22
-4.6,-1.0823710134641326e-22
-4.59,-1.1156246587984912e-22
-4.58,-1.1500633357470647e-22
-4.57,-1.1857347701844552e-22
-4.56,-1.2226888223782945e-22
-4.55,-1.2609775916516366e-22
-4.54,-1.3006555265818754e-22
-4.53,-1.3417795411126053e-22
-4.52,-1.3844091368829708e-22
-4.51,-1.428606532145483e-22
-4.5,-1.4744367976525492e-22
-4.49,-1.5219679999174385e-22
-4.48,-1.5712713522801184e-22
-4.47,-1.6224213742359819e-22
-4.46,-1.6754960595138929e-22
-4.45,-1.7305770534203672e-22
-4.4399999999999995,-1.7877498399997708e-22
-4.43,-1.8471039395953185e-22
-4.42,-1.9087331174320546e-22
-4.41,-1.9727356038842997e-22
-4.4,-2.039214327130781e-22
-4.39,-2.1082771589473974e-22
-4.38,-2.1800371744349696e-22
-4.37,-2.254612926531957e-22
-4.36,-2.3321287362170514e-22
-4.35,-2.412714999365375e-22
-4.34,-2.4965085112863493e-22
-4.33,-2.583652810038242e-22
-4.32,-2.6742985396867554e-22
-4.31,-2.7686038347645353e-22
-4.3,-2.8667347271936135e-22
-4.29,-2.968865577247575e-22
-4.28,-3.07517952986306e-22
-4.27,-3.185868998057783e-22
-4.26,-3.301136175127126e-22
-4.25,-3.4211935774683613e-22
-4.24,-3.5462646199977007e-22
-4.23,-3.676584226264124e-22
-4.22,-3.812399475504821e-22
-4.21,-3.953970289044473e-22
-4.2,-4.1015701586079632e-22
-4.1899999999999995,-4.25548691929016e-22
-4.18,-4.416023570126196e-22
-4.17,-4.583499145405706e-22
-4.16,-4.758249640099176e-22
-4.15,-4.940628993002103e-22
-4.14,-5.131010131459208e-22
-4.13,-5.329786081807383e-22
-4.12,-5.537371149846107e-22
-4.11,-5.754202176967062e-22
-4.1,-5.98073987440093e-22
-4.09,-6.2174702454518545e-22
-4.08,-6.46490609717723e-22
-4.07,-6.723588650455239e-22
-4.06,-6.994089254306937e-22
-4.05,-7.277011211864509e-22
-4.04,-7.572991725765783e-22
-4.03,-7.8827039713601695e-22
-4.02,-8.206859306708251e-22
-4.01,-8.546209629057368e-22
-4.,-8.901549888188186e-22
-3.99,-9.273720767819553e-22
-3.98,-9.66361154710712e-22
-3.9699999999999998,-1.0072163155189806e-21
-3.96,-1.0500371432727834e-21
-3.95,-1.0949290615455912e-21
-3.94,-1.142003705591481e-21
-3.9299999999999997,-1.1913793200810766e-21
-3.92,-1.2431811842779503e-21
-3.91,-1.297542066681182e-21
-3.9,-1.3546027113201993e-21
-3.8899999999999997,-1.4145123580574212e-21
-3.88,-1.4774292994440552e-21
-3.87,-1.543521476875954e-21
-3.86,-1.6129671190162603e-21
-3.8499999999999996,-1.6859554256921897e-21
-3.84,-1.762687300733672e-21
-3.83,-1.8433761375065222e-21
-3.8200000000000003,-1.9282486612044467e-21
-3.81,-2.0175458323054716e-21
-3.8,-2.111523915603846e-21
-3.79,-2.210455158856924e-21
-3.7800000000000002,-2.314629406190583e-21
-3.77,-2.424354992576254e-21
-3.76,-2.5399601017552068e-21
-3.75,-2.661794151936636e-21
-3.74,-2.7902292839491898e-21
-3.73,-2.925661961786429e-21
-3.7199999999999998,-3.068514694301187e-21
-3.71,-3.2192378878402306e-21
-3.7,-3.3783118404494986e-21
-3.69,-3.546248889199438e-21
-3.6799999999999997,-3.723595723177872e-21
-3.67,-3.910935875790911e-21
-3.66,-4.1088924112044406e-21
-3.65,-4.3181308210610284e-21
-3.6399999999999997,-4.5393621490284085e-21
-3.63,-4.7733463623060186e-21
-3.62,-5.0208959908751885e-21
-3.61,-5.282880057210789e-21
-3.5999999999999996,-5.560228321136148e-21
-3.59,-5.853935866792782e-21
-3.58,-6.165068061091117e-21
-3.5700000000000003,-6.494765915737007e-21
-3.56,-6.844251887784733e-21
-3.55,-7.214836157045847e-21
-3.54,-7.607923421975931e-21
-3.5300000000000002,-8.025020259764653e-21
-3.52,-8.467743100480572e-21
-3.51,-8.937826869840611e-21
-3.5,-9.437134360302613e-21
-3.49,-9.967666395832019e-21
-3.48,-1.0531572861903804e-20
-3.4699999999999998,-1.1131164679135939e-20
-3.46,-1.176892680647549e-20
-3.45,-1.244753236814581e-20
-3.44,-1.3169858007689476e-20
-3.4299999999999997,-1.3939000582503983e-20
-3.42,-1.4758295323410684e-20
-3.41,-1.563133559567041e-20
-3.4,-1.6561994412635162e-20
-3.3899999999999997,-1.755444786561201e-20
-3.38,-1.8613200653149222e-20
-3.37,-1.9743113908638682e-20
-3.36,-2.0949435546518913e-20
-3.3499999999999996,-2.223783336927789e-20
-3.34,-2.3614431202137712e-20
-3.33,-2.508584834959474e-20
-3.3200000000000003,-2.665924269821097e-20
-3.31,-2.8342357823545835e-20
-3.3,-3.0143574496259584e-20
-3.29,-3.2071967023615084e-20
-3.2800000000000002,-3.413736490832351e-20
-3.27,-3.635042035744299e-20
-3.26,-3.8722682230480696e-20
-3.25,-4.1266677078211765e-20
-3.24,-4.3995997995008664e-20
-3.23,-4.6925402079232485e-20
-3.2199999999999998,-5.0070917396370267e-20
-3.21,-5.3449960414665324e-20
-3.2,-5.708146501039553e-20
-3.19,-6.098602424730201e-20
-3.1799999999999997,-6.51860462718485e-20
-3.17,-6.970592581401817e-20
-3.16,-7.457223294925975e-20
-3.15,-7.981392096256029e-20
-3.1399999999999997,-8.546255536273986e-20
-3.13,-9.155256632678143e-20
-3.12,-9.812152711313884e-20
-3.11,-1.0521046127282643e-19
-3.0999999999999996,-1.1286418181508436e-19
-3.09,-1.211316658380841e-19
-3.08,-1.3006646856479016e-19
-3.0700000000000003,-1.3972718115583713e-19
-3.06,-1.5017793720674393e-19
-3.05,-1.6148897340426799e-19
-3.04,-1.7373725046871451e-19
-3.0300000000000002,-1.8700714123896288e-19
-3.02,-2.0139119357840384e-19
-3.01,-2.169909767047273e-19
-3.,-2.3391802058823265e-19
-2.9899999999999998,-2.5229485923732026e-19
-2.98,-2.722561900138251e-19
-2.9699999999999998,-2.9395016261488676e-19
-2.96,-3.175398130446853e-19
-2.95,-3.4320465980528403e-19
-2.94,-3.7114248168969623e-19
-2.93,-4.0157129899713735e-19
-2.92,-4.3473158274798115e-19
-2.91,-4.708887196013966e-19
-2.9,-5.103357637022874e-19
-2.89,-5.533965107439901e-19
-2.88,-6.004289340071891e-19
-2.87,-6.518290273860783e-19
-2.86,-7.080351062344571e-19
-2.85,-7.695326235597019e-19
-2.84,-8.368595666822666e-19
-2.83,-9.106125081233985e-19
-2.82,-9.914533943278968e-19
-2.81,-1.0801171670515412e-18
-2.8,-1.1774203250390034e-18
-2.79,-1.2842705482242423e-18
-2.78,-1.4016775233648866e-18
-2.77,-1.530765129083279e-18
-2.76,-1.6727851600826607e-18
-2.75,-1.8291327952696963e-18
-2.7399999999999998,-2.0013640430140147e-18
-2.73,-2.1912154296383247e-18
-2.7199999999999998,-2.4006262346061464e-18
-2.71,-2.6317636190773952e-18
-2.6999999999999997,-2.887051043897242e-18
-2.69,-3.1692004299456054e-18
-2.68,-3.481248579136829e-18
-2.67,-3.826598449575026e-18
-2.66,-4.209065965005659e-18
-2.65,-4.632933138535555e-18
-2.64,-5.103008405737501e-18
-2.63,-5.624695195149432e-18
-2.62,-6.204069917676243e-18
-2.61,-6.8479707338207934e-18
-2.6,-7.564098662914688e-18
-2.59,-8.36113283610585e-18
-2.58,-9.248861970101197e-18
-2.57,-1.0238334457796145e-17
-2.56,-1.134202984219638e-17
-2.55,-1.2574054869991873e-17
-2.54,-1.3950367820808926e-17
-2.53,-1.548903384023965e-17
-2.52,-1.7210527073321216e-17
-2.51,-1.9138052810268036e-17
-2.5,-2.1297950520195522e-17
-2.4899999999999998,-2.3720131288346937e-17
-2.48,-2.643859116905486e-17
-2.4699999999999998,-2.949200005618681e-17
-2.46,-3.292437977520107e-17
-2.4499999999999997,-3.678588555374221e-17
-2.44,-4.113370737140132e-17
-2.43,-4.603311044935861e-17
-2.42,-5.155863733441288e-17
-2.41,-5.779549787682588e-17
-2.4,-6.484117779938852e-17
-2.39,-7.280730182876002e-17
-2.38,-8.182179351863919e-17
-2.37,-9.203138116660129e-17
-2.36,-1.0360450780200506e-16
-2.35,-1.1673471334584476e-16
-2.34,-1.316445690046281e-16
-2.33,-1.485902581046113e-16
-2.32,-1.6786691431680673e-16
-2.31,-1.8981484805341254e-16
-2.3,-2.1482681533724956e-16
-2.29,-2.433565113535927e-16
-2.28,-2.7592850404766685e-16
-2.27,-3.131498625478637e-16
-2.26,-3.5572378210158087e-16
-2.25,-4.044655630814808e-16
-2.2399999999999998,-4.603213682297586e-16
-2.23,-5.243902617922122e-16
-2.2199999999999998,-5.979501291356328e-16
-2.21,-6.824881889380612e-16
-2.1999999999999997,-7.797369458675494e-16
-2.19,-8.91716594344723e-16
-2.18,-1.020785079027051e-15
-2.17,-1.1696972517099966e-15
-2.16,-1.34167484548856e-15
-2.15,-1.5404893250571779e-15
-2.14,-1.7705600788485284e-15
-2.13,-2.0370709087954224e-15
-2.12,-2.3461083644398923e-15
-2.11,-2.7048261815888366e-15
-2.1,-3.1216409462460553e-15
-2.09,-3.606465150363218e-15
-2.08,-4.170985061483222e-15
-2.07,-4.828992363224384e-15
-2.06,-5.596780374107595e-15
-2.05,-6.493617904844961e-15
-2.04,-7.542316510415815e-15
-2.03,-8.769910540547001e-15
-2.02,-1.0208472294685411e-14
-2.01,-1.1896092015826732e-14
-2.,-1.3878054924186761e-14
-1.9899999999999998,-1.6208258388758226e-14
-1.98,-1.8950918915317905e-14
-1.9699999999999998,-2.218263076171401e-14
-1.96,-2.5994851190702847e-14
-1.9499999999999997,-3.049690397164179e-14
-1.94,-3.5819613076143706e-14
-1.9299999999999997,-4.211970350230428e-14
-1.92,-4.958513690410088e-14
-1.9100000000000001,-5.844158756036736e-14
-1.9,-6.896031088612972e-14
-1.8900000000000001,-8.146771427764832e-14
-1.88,-9.635701121952724e-14
-1.87,-1.1410242754550238e-13
-1.8599999999999999,-1.3527653762591992e-13
-1.85,-1.6057144316745292e-13
-1.8399999999999999,-1.9082467464972646e-13
-1.83,-2.2705090319659481e-13
-1.8199999999999998,-2.704808089216027e-13
-1.81,-3.226087673562079e-13
-1.7999999999999998,-3.852514512856011e-13
-1.79,-4.606198478265207e-13
-1.7799999999999998,-5.514079604338679e-13
-1.77,-6.609021063295502e-13
-1.7599999999999998,-7.931157709358349e-13
-1.75,-9.529561720729051e-13
-1.7399999999999998,-1.1464302174543645e-12
-1.73,-1.380899452385744e-12
-1.7199999999999998,-1.6653959978533943e-12
-1.71,-2.011014499729656e-12
-1.6999999999999997,-2.4313989100818276e-12
-1.69,-2.943347707564452e-12
-1.6799999999999997,-3.5675671972716884e-12
-1.67,-4.32961014390515e-12
-1.6600000000000001,-5.2610466086394044e-12
-1.65,-6.400926018770368e-12
-1.6400000000000001,-7.797604886956288e-12
-1.63,-9.51103408931273e-12
-1.62,-1.1615624328300823e-11
-1.6099999999999999,-1.4203839775694296e-11
-1.6,-1.7390709742563354e-11
-1.5899999999999999,-2.1319498895043403e-11
-1.58,-2.6168841027180407e-11
-1.5699999999999998,-3.2161723556067444e-11
-1.56,-3.957681465254663e-11
-1.5499999999999998,-4.876275859432244e-11
-1.54,-6.015623566457272e-11
-1.5299999999999998,-7.430480118206865e-11
-1.52,-9.189579750557508e-11
-1.5099999999999998,-1.1379299044930507e-10
-1.5,-1.4108303982936654e-10
-1.4899999999999998,-1.75134501659315e-10
-1.48,-2.1767281402515143e-10
-1.4699999999999998,-2.7087568793251456e-10
-1.46,-3.3749457049800184e-10
-1.4499999999999997,-4.210094509985566e-10
-1.44,-5.258263443021836e-10
-1.4299999999999997,-6.575294453749486e-10
-1.42,-8.232033775357895e-10
-1.4100000000000001,-1.0318453784159012e-9
-1.4,-1.2948929812048145e-9
-1.3900000000000001,-1.6269001200051953e-9
-1.38,-2.0464041250222747e-9
-1.37,-2.5770384002691343e-9
-1.3599999999999999,-3.2489615296951863e-9
-1.35,-4.100694210064369e-9
-1.3399999999999999,-5.181482158789025e-9
-1.33,-6.55433780824552e-9
-1.3199999999999998,-8.299958535118317e-9
-1.31,-1.0521777452070095e-8
-1.2999999999999998,-1.3352478398136567e-8
-1.29,-1.6962404889477808e-8
-1.2799999999999998,-2.1570420176145526e-8
-1.27,-2.745794096012962e-8
-1.2599999999999998,-3.498708216317988e-8
-1.25,-4.462412920718583e-8
-1.2399999999999998,-5.696991684503789e-8
-1.23,-7.279916468438462e-8
-1.2199999999999998,-9.311143169745167e-8
-1.21,-1.1919714743852084e-7
-1.1999999999999997,-1.5272321122463667e-7
-1.19,-1.9584399332320582e-7
-1.1799999999999997,-2.5134531651304837e-7
-1.17,-3.228312618612862e-7
-1.1600000000000001,-4.1496658414018804e-7
-1.15,-5.337913405720385e-7
-1.1400000000000001,-6.871292909574115e-7
-1.13,-8.851180529455574e-7
-1.12,-1.1408973259945373e-6
-1.1099999999999999,-1.4715022895183155e-6
-1.1,-1.89902325360462e-6
-1.0899999999999999,-2.4521107191535622e-6
-1.08,-3.1679283761315605e-6
-1.0699999999999998,-4.094686756869427e-6
-1.06,-5.294929218937856e-6
-1.0499999999999998,-6.849792147427119e-6
-1.04,-8.864525930946343e-6
-1.0299999999999998,-0.000011475646419347408
-1.02,-0.000014860193370891932
-1.0099999999999998,-0.000019247709361476728
-1.,-0.000024935728008879927
-0.9900000000000002,-0.00003230978456088489
-0.9799999999999995,-0.00004186924798157752
-0.9699999999999998,-0.000054260638029149945
-0.96,-0.0000703205539123442
-0.9500000000000002,-0.00009113092840005118
-0.9399999999999995,-0.00011809006429053148
-0.9299999999999997,-0.0001530038478543172
-0.9199999999999999,-0.0001982027140677325
-0.9100000000000001,-0.00025669141950942066
-0.9000000000000004,-0.0003323405319025207
-0.8899999999999997,-0.0004301308557217526
-0.8799999999999999,-0.0005564648838893296
-0.8700000000000001,-0.0007195629204798526
-0.8600000000000003,-0.0009299658979495945
-0.8499999999999996,-0.001201172289591666
-0.8399999999999999,-0.0015504430855945864
-0.8300000000000001,-0.0019998167786212323
-0.8200000000000003,-0.0025773859483155448
-0.8099999999999996,-0.0033188986136175585
-0.7999999999999998,-0.004269761336270364
-0.79,-0.005487537417653414
-0.7800000000000002,-0.0070450527445822435
-0.7699999999999996,-0.00903424420003749
-0.7599999999999998,-0.011570911309079708
-0.75,-0.014800561102373211
-0.7400000000000002,-0.01890556908735127
-0.7299999999999995,-0.024113915556184966
-0.7199999999999998,-0.03070977859875384
-0.71,-0.039046444393971806
-0.7000000000000002,-0.04956155602152489
-0.6899999999999995,-0.06279572711437782
-0.6799999999999997,-0.07941437999075472
-0.6699999999999999,-0.10023366202612341
-0.6600000000000001,-0.12625083072834759
-0.6499999999999995,-0.15867963608384558
-0.6399999999999997,-0.19899118646483424
-0.6299999999999999,-0.2489607247767146
-0.6200000000000001,-0.3107206367518122
-0.6100000000000003,-0.38681985119658713
-0.5999999999999996,-0.4802895590654891
-0.5899999999999999,-0.5947148600048608
-0.5800000000000001,-0.7343115267015944
-0.5700000000000003,-0.9040065448174557
-0.5599999999999996,-1.109520427176868
-0.5499999999999998,-1.3574485064691735
-0.54,-1.6553374778152485
-0.5300000000000002,-2.0117523960085504
-0.5199999999999996,-2.4363281477161407
-0.5099999999999998,-2.939798145920951
-0.5,-3.5339916787922863
-0.4900000000000002,-4.231790054182587
-0.47999999999999954,-5.0470305024231426
-0.46999999999999975,-5.994345845972402
-0.45999999999999996,-7.088927350308865
-0.4500000000000002,-8.346198093419186
-0.4399999999999995,-9.781384805633513
-0.4299999999999997,-11.408977621323407
-0.41999999999999993,-13.24206973164657
-0.41000000000000014,-15.29157269971519
-0.39999999999999947,-17.565308328457597
-0.3899999999999997,-20.066984534082486
-0.3799999999999999,-22.795070671445938
-0.3700000000000001,-25.74159707760968
-0.3600000000000003,-28.890914011438102
-0.34999999999999964,-32.21845629759557
-0.33999999999999986,-35.68957129316873
-0.33000000000000007,-39.25847859448912
-0.3200000000000003,-42.867439346446766
-0.3099999999999996,-46.446220145382476
-0.2999999999999998,-49.91194030204747
-0.29000000000000004,-53.16939060534718
-0.28000000000000025,-56.11190572371439
-0.2699999999999996,-58.622860189214514
-0.2599999999999998,-60.57783899177092
-0.25,-61.84750800658581
-0.2400000000000002,-62.30117710003132
-0.22999999999999954,-61.81101067108844
-0.21999999999999975,-60.256798042972825
-0.20999999999999996,-57.53115157363874
-0.20000000000000018,-53.54495619457194
-0.1899999999999995,-48.23285333732973
-0.17999999999999972,-41.55850814902088
-0.16999999999999993,-33.519384853426224
-0.16000000000000014,-24.15074418075445
-0.14999999999999947,-13.528581551713632
-0.13999999999999968,-1.7712469613017845
-0.1299999999999999,10.960472118845118
-0.1200000000000001,24.464964999341763
-0.11000000000000032,38.50319605098173
-0.09999999999999964,52.803886493575526
-0.08999999999999986,67.07038528945837
-0.08000000000000007,80.98903737592987
-0.07000000000000028,94.23876430603421
-0.05999999999999961,106.50148933803061
-0.04999999999999982,117.47297244763007
-0.040000000000000036,126.87357566276633
-0.03000000000000025,134.45846318947108
-0.019999999999999574,140.02674255296108
-0.009999999999999787,143.42910548305207
0.,144.57358022273746
0.009999999999999787,143.42910548305207
0.020000000000000462,140.02674255296083
0.03000000000000025,134.45846318947108
0.040000000000000036,126.87357566276633
0.04999999999999982,117.47297244763007
0.0600000000000005,106.5014893380297
0.07000000000000028,94.23876430603421
0.08000000000000007,80.98903737592987
0.08999999999999986,67.07038528945837
0.10000000000000053,52.803886493574545
0.11000000000000032,38.50319605098173
0.1200000000000001,24.464964999341763
0.1299999999999999,10.960472118845118
0.13999999999999968,-1.7712469613017845
0.15000000000000036,-13.528581551714353
0.16000000000000014,-24.15074418075445
0.16999999999999993,-33.519384853426224
0.17999999999999972,-41.55850814902088
0.1900000000000004,-48.23285333732997
0.20000000000000018,-53.54495619457194
0.20999999999999996,-57.53115157363874
0.21999999999999975,-60.256798042972825
0.23000000000000043,-61.81101067108862
0.2400000000000002,-62.30117710003132
0.25,-61.84750800658581
0.2599999999999998,-60.57783899177092
0.27000000000000046,-58.62286018921432
0.28000000000000025,-56.11190572371439
0.29000000000000004,-53.16939060534718
0.2999999999999998,-49.91194030204747
0.3100000000000005,-46.44622014538205
0.3200000000000003,-42.867439346446766
0.33000000000000007,-39.25847859448912
0.33999999999999986,-35.68957129316873
0.35000000000000053,-32.21845629759514
0.3600000000000003,-28.890914011438102
0.3700000000000001,-25.74159707760968
0.3799999999999999,-22.795070671445938
0.3899999999999997,-20.066984534082486
0.40000000000000036,-17.56530832845737
0.41000000000000014,-15.29157269971519
0.41999999999999993,-13.24206973164657
0.4299999999999997,-11.408977621323407
0.4400000000000004,-9.781384805633408
0.4500000000000002,-8.346198093419186
0.45999999999999996,-7.088927350308865
0.46999999999999975,-5.994345845972402
0.4800000000000004,-5.0470305024230875
0.4900000000000002,-4.231790054182587
0.5,-3.5339916787922863
0.5099999999999998,-2.939798145920951
0.5200000000000005,-2.4363281477161154
0.5300000000000002,-2.0117523960085504
0.54,-1.6553374778152485
0.5499999999999998,-1.3574485064691735
0.5600000000000005,-1.109520427176845
0.5700000000000003,-0.9040065448174557
0.5800000000000001,-0.7343115267015944
0.5899999999999999,-0.5947148600048608
0.6000000000000005,-0.48028955906547877
0.6100000000000003,-0.38681985119658713
0.6200000000000001,-0.3107206367518122
0.6299999999999999,-0.2489607247767146
0.6399999999999997,-0.19899118646483424
0.6500000000000004,-0.15867963608384272
0.6600000000000001,-0.12625083072834759
0.6699999999999999,-0.10023366202612341
0.6799999999999997,-0.07941437999075472
0.6900000000000004,-0.06279572711437639
0.7000000000000002,-0.04956155602152489
0.71,-0.039046444393971806
0.7199999999999998,-0.03070977859875384
0.7300000000000004,-0.024113915556184345
0.7400000000000002,-0.01890556908735127
0.75,-0.014800561102373211
0.7599999999999998,-0.011570911309079708
0.7700000000000005,-0.009034244200037322
0.7800000000000002,-0.0070450527445822435
0.79,-0.005487537417653414
0.7999999999999998,-0.004269761336270364
0.8100000000000005,-0.0033188986136174895
0.8200000000000003,-0.0025773859483155448
0.8300000000000001,-0.0019998167786212323
0.8399999999999999,-0.0015504430855945864
0.8500000000000005,-0.0012011722895916357
0.8600000000000003,-0.0009299658979495945
0.8700000000000001,-0.0007195629204798526
0.8799999999999999,-0.0005564648838893296
0.8899999999999997,-0.0004301308557217526
0.9000000000000004,-0.0003323405319025207
0.9100000000000001,-0.00025669141950942066
0.9199999999999999,-0.0001982027140677325
0.9299999999999997,-0.0001530038478543172
0.9400000000000004,-0.00011809006429052867
0.9500000000000002,-0.00009113092840005118
0.96,-0.0000703205539123442
0.9699999999999998,-0.000054260638029149945
0.9800000000000004,-0.00004186924798157635
0.9900000000000002,-0.00003230978456088489
1.,-0.000024935728008879927
1.0099999999999998,-0.000019247709361476728
1.0200000000000005,-0.000014860193370891722
1.0300000000000002,-0.000011475646419347288
1.04,-8.864525930946343e-6
1.0499999999999998,-6.849792147427119e-6
1.0600000000000005,-5.29492921893782e-6
1.0700000000000003,-4.094686756869396e-6
1.08,-3.1679283761315605e-6
1.0899999999999999,-2.4521107191535622e-6
1.1000000000000005,-1.89902325360459e-6
1.1100000000000003,-1.4715022895182992e-6
1.12,-1.1408973259945373e-6
1.13,-8.851180529455574e-7
1.1400000000000006,-6.871292909574009e-7
1.1500000000000004,-5.337913405720309e-7
1.1600000000000001,-4.1496658414018804e-7
1.17,-3.228312618612862e-7
1.1799999999999997,-2.5134531651304837e-7
1.1900000000000004,-1.958439933232053e-7
1.2000000000000002,-1.527232112246349e-7
1.21,-1.1919714743852084e-7
1.2199999999999998,-9.311143169745167e-8
1.2300000000000004,-7.279916468438391e-8
1.2400000000000002,-5.6969916845037165e-8
1.25,-4.462412920718583e-8
1.2599999999999998,-3.498708216317988e-8
1.2700000000000005,-2.7457940960129227e-8
1.2800000000000002,-2.15704201761453e-8
1.29,-1.6962404889477808e-8
1.2999999999999998,-1.3352478398136567e-8
1.3100000000000005,-1.0521777452069936e-8
1.3200000000000003,-8.299958535118237e-9
1.33,-6.55433780824552e-9
1.3399999999999999,-5.181482158789025e-9
1.3500000000000005,-4.10069421006434e-9
1.3600000000000003,-3.2489615296951495e-9
1.37,-2.5770384002691343e-9
1.38,-2.0464041250222747e-9
1.3900000000000006,-1.626900120005177e-9
1.4000000000000004,-1.294892981204804e-9
1.4100000000000001,-1.0318453784159012e-9
1.42,-8.232033775357895e-10
1.4299999999999997,-6.575294453749486e-10
1.4400000000000004,-5.258263443021775e-10
1.4500000000000002,-4.2100945099855094e-10
1.46,-3.3749457049800184e-10
1.4699999999999998,-2.7087568793251456e-10
1.4800000000000004,-2.176728140251486e-10
1.4900000000000002,-1.7513450165931328e-10
1.5,-1.4108303982936654e-10
1.5099999999999998,-1.1379299044930507e-10
1.5200000000000005,-9.189579750557342e-11
1.5300000000000002,-7.430480118206816e-11
1.54,-6.015623566457272e-11
1.5499999999999998,-4.876275859432244e-11
1.5600000000000005,-3.957681465254594e-11
1.5700000000000003,-3.2161723556067166e-11
1.58,-2.6168841027180407e-11
1.5899999999999999,-2.1319498895043403e-11
1.6000000000000005,-1.7390709742563196e-11
1.6100000000000003,-1.4203839775694193e-11
1.62,-1.1615624328300823e-11
1.63,-9.51103408931273e-12
1.6400000000000006,-7.79760488695618e-12
1.6500000000000004,-6.40092601877032e-12
1.6600000000000001,-5.2610466086394044e-12
1.67,-4.32961014390515e-12
1.6799999999999997,-3.5675671972716884e-12
1.6900000000000004,-2.9433477075644167e-12
1.7000000000000002,-2.4313989100818075e-12
1.71,-2.011014499729656e-12
1.7199999999999998,-1.6653959978533943e-12
1.7300000000000004,-1.3808994523857357e-12
1.7400000000000002,-1.1464302174543588e-12
1.75,-9.529561720729051e-13
1.7599999999999998,-7.931157709358349e-13
1.7700000000000005,-6.609021063295432e-13
1.7800000000000002,-5.514079604338653e-13
1.79,-4.606198478265207e-13
1.7999999999999998,-3.852514512856011e-13
1.8100000000000005,-3.226087673562057e-13
1.8200000000000003,-2.7048080892160106e-13
1.83,-2.2705090319659481e-13
1.8399999999999999,-1.9082467464972646e-13
1.8500000000000005,-1.6057144316745136e-13
1.8600000000000003,-1.3527653762591934e-13
1.87,-1.1410242754550238e-13
1.88,-9.635701121952724e-14
1.8900000000000006,-8.146771427764781e-14
1.9000000000000004,-6.89603108861292e-14
1.9100000000000001,-5.844158756036736e-14
1.92,-4.958513690410088e-14
1.9299999999999997,-4.211970350230428e-14
1.9400000000000004,-3.58196130761435e-14
1.9500000000000002,-3.049690397164169e-14
1.96,-2.5994851190702847e-14
1.9699999999999998,-2.218263076171401e-14
1.9800000000000004,-1.895091891531775e-14
1.9900000000000002,-1.620825838875807e-14
2.,-1.3878054924186761e-14
2.01,-1.1896092015826732e-14
2.0200000000000005,-1.0208472294685331e-14
2.0300000000000002,-8.769910540546963e-15
2.04,-7.542316510415815e-15
2.05,-6.493617904844961e-15
2.0600000000000005,-5.5967803741075444e-15
2.0700000000000003,-4.828992363224368e-15
2.08,-4.170985061483222e-15
2.09,-3.606465150363218e-15
2.1000000000000005,-3.1216409462460356e-15
2.1100000000000003,-2.7048261815888054e-15
2.12,-2.3461083644398923e-15
2.13,-2.0370709087954224e-15
2.1400000000000006,-1.7705600788485166e-15
2.1500000000000004,-1.5404893250571696e-15
2.16,-1.34167484548856e-15
2.17,-1.1696972517099966e-15
2.1799999999999997,-1.0207850790270602e-15
2.1900000000000004,-8.9171659434472e-16
2.2,-7.797369458675441e-16
2.21,-6.824881889380612e-16
2.2199999999999998,-5.979501291356328e-16
2.2300000000000004,-5.243902617922098e-16
2.24,-4.603213682297538e-16
2.25,-4.044655630814808e-16
2.26,-3.5572378210158087e-16
2.2700000000000005,-3.131498625478612e-16
2.2800000000000002,-2.7592850404766483e-16
2.29,-2.433565113535927e-16
2.3,-2.1482681533724956e-16
2.3100000000000005,-1.8981484805341153e-16
2.3200000000000003,-1.678669143168059e-16
2.33,-1.485902581046113e-16
2.34,-1.316445690046281e-16
2.3500000000000005,-1.167347133458443e-16
2.3600000000000003,-1.0360450780200477e-16
2.37,-9.203138116660129e-17
2.38,-8.182179351863919e-17
2.3900000000000006,-7.28073018287596e-17
2.4000000000000004,-6.484117779938812e-17
2.41,-5.779549787682588e-17
2.42,-5.155863733441288e-17
2.4299999999999997,-4.603311044935862e-17
2.4400000000000004,-4.1133707371401276e-17
2.45,-3.6785885553742e-17
2.46,-3.292437977520107e-17
2.4699999999999998,-2.949200005618681e-17
2.4800000000000004,-2.643859116905461e-17
2.49,-2.3720131288346816e-17
2.5,-2.1297950520195522e-17
2.51,-1.9138052810268036e-17
2.5200000000000005,-1.7210527073321158e-17
2.5300000000000002,-1.5489033840239554e-17
2.54,-1.3950367820808926e-17
2.55,-1.2574054869991873e-17
2.5600000000000005,-1.1342029842196309e-17
2.5700000000000003,-1.0238334457796115e-17
2.58,-9.248861970101197e-18
2.59,-8.36113283610585e-18
2.6000000000000005,-7.564098662914651e-18
2.6100000000000003,-6.8479707338207796e-18
2.62,-6.204069917676243e-18
2.63,-5.624695195149432e-18
2.6400000000000006,-5.103008405737494e-18
2.6500000000000004,-4.632933138535539e-18
2.66,-4.209065965005659e-18
2.67,-3.826598449575026e-18
2.6799999999999997,-3.481248579136834e-18
2.6900000000000004,-3.169200429945593e-18
2.7,-2.8870510438972358e-18
2.71,-2.6317636190773952e-18
2.7199999999999998,-2.4006262346061464e-18
2.7300000000000004,-2.191215429638322e-18
2.74,-2.001364043014005e-18
2.75,-1.8291327952696963e-18
2.76,-1.6727851600826607e-18
2.7700000000000005,-1.5307651290832712e-18
2.7800000000000002,-1.401677523364889e-18
2.79,-1.2842705482242423e-18
2.8,-1.1774203250390034e-18
2.8100000000000005,-1.0801171670515347e-18
2.8200000000000003,-9.914533943278962e-19
2.83,-9.106125081233985e-19
2.84,-8.368595666822666e-19
2.8500000000000005,-7.695326235596938e-19
2.8600000000000003,-7.0803510623445555e-19
2.87,-6.518290273860783e-19
2.88,-6.004289340071891e-19
2.8900000000000006,-5.533965107439911e-19
2.9000000000000004,-5.103357637022864e-19
2.91,-4.708887196013966e-19
2.92,-4.3473158274798115e-19
2.9300000000000006,-4.015712989971353e-19
2.9400000000000004,-3.7114248168969685e-19
2.95,-3.4320465980528403e-19
2.96,-3.175398130446853e-19
2.9699999999999998,-2.9395016261488676e-19
2.9800000000000004,-2.72256190013823e-19
2.99,-2.5229485923732093e-19
3.,-2.3391802058823265e-19
3.01,-2.169909767047273e-19
3.0199999999999996,-2.0139119357840425e-19
3.0299999999999994,-1.8700714123896495e-19
3.040000000000001,-1.7373725046871355e-19
3.0500000000000007,-1.6148897340426712e-19
3.0600000000000005,-1.5017793720674314e-19
3.0700000000000003,-1.3972718115583713e-19
3.08,-1.3006646856479016e-19
3.09,-1.211316658380841e-19
3.0999999999999996,-1.1286418181508436e-19
3.1099999999999994,-1.0521046127282698e-19
3.120000000000001,-9.812152711313871e-20
3.130000000000001,-9.155256632678022e-20
3.1400000000000006,-8.546255536273928e-20
3.1500000000000004,-7.981392096255995e-20
3.16,-7.457223294925975e-20
3.17,-6.970592581401817e-20
3.1799999999999997,-6.51860462718485e-20
3.1899999999999995,-6.098602424730223e-20
3.1999999999999993,-5.708146501039563e-20
3.210000000000001,-5.344996041466497e-20
3.2200000000000006,-5.007091739636998e-20
3.2300000000000004,-4.692540207923235e-20
3.24,-4.3995997995008664e-20
3.25,-4.1266677078211765e-20
3.26,-3.8722682230480696e-20
3.2699999999999996,-3.635042035744325e-20
3.2799999999999994,-3.413736490832365e-20
3.290000000000001,-3.207196702361484e-20
3.3000000000000007,-3.014357449625948e-20
3.3100000000000005,-2.8342357823545817e-20
3.3200000000000003,-2.665924269821097e-20
3.33,-2.508584834959474e-20
3.34,-2.3614431202137712e-20
3.3499999999999996,-2.223783336927789e-20
3.3599999999999994,-2.094943554651905e-20
3.370000000000001,-1.9743113908638483e-20
3.380000000000001,-1.8613200653149114e-20
3.3900000000000006,-1.755444786561184e-20
3.4000000000000004,-1.6561994412635075e-20
3.41,-1.563133559567041e-20
3.42,-1.4758295323410684e-20
3.4299999999999997,-1.3939000582503983e-20
3.4399999999999995,-1.3169858007689424e-20
3.4499999999999993,-1.2447532368145922e-20
3.460000000000001,-1.1768926806475431e-20
3.4700000000000006,-1.1131164679135856e-20
3.4800000000000004,-1.0531572861903784e-20
3.49,-9.967666395832019e-21
3.5,-9.437134360302613e-21
3.51,-8.937826869840611e-21
3.5199999999999996,-8.46774310048059e-21
3.5299999999999994,-8.025020259764675e-21
3.540000000000001,-7.607923421975877e-21
3.5500000000000007,-7.214836157045841e-21
3.5600000000000005,-6.844251887784703e-21
3.5700000000000003,-6.494765915737007e-21
3.58,-6.165068061091117e-21
3.59,-5.853935866792782e-21
3.5999999999999996,-5.560228321136148e-21
3.6099999999999994,-5.282880057210806e-21
3.620000000000001,-5.020895990875188e-21
3.630000000000001,-4.773346362305993e-21
3.6400000000000006,-4.539362149028368e-21
3.6500000000000004,-4.318130821061016e-21
3.66,-4.1088924112044406e-21
3.67,-3.910935875790911e-21
3.6799999999999997,-3.723595723177872e-21
3.6899999999999995,-3.546248889199446e-21
3.700000000000001,-3.378311840449481e-21
3.710000000000001,-3.2192378878402133e-21
3.7200000000000006,-3.0685146943011707e-21
3.7300000000000004,-2.9256619617864146e-21
3.74,-2.7902292839491898e-21
3.75,-2.661794151936636e-21
3.76,-2.5399601017552068e-21
3.7699999999999996,-2.4243549925762497e-21
3.7799999999999994,-2.3146294061906047e-21
3.790000000000001,-2.210455158856916e-21
3.8000000000000007,-2.1115239156038343e-21
3.8100000000000005,-2.0175458323054667e-21
3.8200000000000003,-1.9282486612044467e-21
3.83,-1.8433761375065222e-21
3.84,-1.762687300733672e-21
3.8499999999999996,-1.6859554256921897e-21
3.8599999999999994,-1.612967119016258e-21
3.870000000000001,-1.543521476875949e-21
3.880000000000001,-1.4774292994440529e-21
3.8900000000000006,-1.4145123580574116e-21
3.9000000000000004,-1.3546027113202e-21
3.91,-1.297542066681182e-21
3.92,-1.2431811842779503e-21
3.9299999999999997,-1.1913793200810766e-21
3.9399999999999995,-1.142003705591483e-21
3.950000000000001,-1.0949290615455882e-21
3.960000000000001,-1.0500371432727778e-21
3.9700000000000006,-1.0072163155189802e-21
3.9800000000000004,-9.663611547107107e-22
3.99,-9.273720767819553e-22
4.,-8.901549888188186e-22
4.01,-8.546209629057368e-22
4.02,-8.206859306708251e-22
4.029999999999999,-7.882703971360172e-22
4.040000000000001,-7.572991725765814e-22
4.050000000000001,-7.277011211864471e-22
4.0600000000000005,-6.994089254306933e-22
4.07,-6.723588650455239e-22
4.08,-6.46490609717723e-22
4.09,-6.2174702454518545e-22
4.1,-5.98073987440093e-22
4.109999999999999,-5.754202176967102e-22
4.120000000000001,-5.537371149846088e-22
4.130000000000001,-5.3297860818073295e-22
4.140000000000001,-5.131010131459194e-22
4.15,-4.940628993002103e-22
4.16,-4.758249640099176e-22
4.17,-4.583499145405706e-22
4.18,-4.416023570126196e-22
4.1899999999999995,-4.25548691929016e-22
4.200000000000001,-4.1015701586079595e-22
4.210000000000001,-3.9539702890444707e-22
4.220000000000001,-3.8123994755048096e-22
4.23,-3.676584226264124e-22
4.24,-3.5462646199977007e-22
4.25,-3.4211935774683613e-22
4.26,-3.301136175127126e-22
4.27,-3.185868998057783e-22
4.279999999999999,-3.0751795298630816e-22
4.290000000000001,-2.968865577247564e-22
4.300000000000001,-2.8667347271936106e-22
4.3100000000000005,-2.7686038347645104e-22
4.32,-2.6742985396867554e-22
4.33,-2.583652810038242e-22
4.34,-2.4965085112863493e-22
4.35,-2.412714999365375e-22
4.359999999999999,-2.3321287362170613e-22
4.370000000000001,-2.2546129265319565e-22
4.380000000000001,-2.1800371744349616e-22
4.390000000000001,-2.108277158947392e-22
4.4,-2.039214327130781e-22
4.41,-1.9727356038842997e-22
4.42,-1.9087331174320546e-22
4.43,-1.8471039395953185e-22
4.4399999999999995,-1.7877498399997708e-22
4.450000000000001,-1.7305770534203677e-22
4.460000000000001,-1.6754960595138875e-22
4.470000000000001,-1.6224213742359816e-22
4.48,-1.5712713522801184e-22
4.49,-1.5219679999174385e-22
4.5,-1.4744367976525492e-22
4.51,-1.428606532145483e-22
4.52,-1.3844091368829708e-22
4.529999999999999,-1.3417795411126128e-22
4.540000000000001,-1.3006555265818634e-22
4.550000000000001,-1.2609775916516385e-22
4.5600000000000005,-1.2226888223782957e-22
4.57,-1.1857347701844552e-22
4.58,-1.1500633357470647e-22
4.59,-1.1156246587984912e-22
4.6,-1.0823710134641326e-22
4.609999999999999,-1.0502567088934984e-22
4.620000000000001,-1.0192379948631916e-22
4.630000000000001,-9.892729721069794e-23
4.640000000000001,-9.603215070626338e-23
4.65,-9.323451510820472e-23
4.66,-9.05307063072387e-23
4.67,-8.791719366880566e-23
4.68,-8.539059305454209e-23
4.6899999999999995,-8.294766020683864e-23
4.700000000000001,-8.058528445212097e-23
4.710000000000001,-7.830048270982951e-23
4.720000000000001,-7.609039379121123e-23
4.73,-7.395227297293107e-23
4.74,-7.188348683130306e-23
4.75,-6.988150832376479e-23
4.76,-6.794391210489986e-23
4.77,-6.606837006508928e-23
4.779999999999999,-6.425264708026093e-23
4.790000000000001,-6.249459696243844e-23
4.800000000000001,-6.079215860060504e-23
4.8100000000000005,-5.914335228215821e-23
4.82,-5.754627618643454e-23
4.83,-5.599910304121126e-23
4.84,-5.450007693426532e-23
4.85,-5.304751027224446e-23
4.859999999999999,-5.1639780879542314e-23
4.870000000000001,-5.027532923033172e-23
4.880000000000001,-4.8952655807113e-23
4.890000000000001,-4.767031857964557e-23
4.9,-4.6426930598359487e-23
4.91,-4.522115769665946e-23
4.92,-4.405171629690525e-23
4.93,-4.2917371314895583e-23
4.9399999999999995,-4.181693415831541e-23
4.950000000000001,-4.0749260814475853e-23
4.960000000000001,-3.9713250023136587e-23
4.970000000000001,-3.870784153033498e-23
4.98,-3.7732014419370825e-23
4.99,-3.678478551528808e-23
5.,-3.5865207859380814e-23


==> figures/fieldMomentumNoiseCorrs/NineTimesErfcdotWdotWcorr.csv <==
-5.,9.214143469271537e-23
-4.99,9.370592625043772e-23
-4.98,9.530352618876987e-23
-4.97,9.693508708486443e-23
-4.96,9.860148725679905e-23
-4.95,1.0030363164878005e-22
-4.94,1.0204245275003255e-22
-4.93,1.0381891154915362e-22
-4.92,1.0563399852537821e-22
-4.91,1.0748873467832705e-22
-4.9,1.0938417259788458e-22
-4.89,1.1132139757592186e-22
-4.88,1.133015287616768e-22
-4.87,1.1532572036266656e-22
-4.86,1.1739516289311506e-22
-4.85,1.1951108447196133e-22
-4.84,1.2167475217261366e-22
-4.83,1.2388747342671923e-22
-4.82,1.261505974842619e-22
-4.81,1.2846551693297098e-22
-4.8,1.3083366927814906e-22
-4.79,1.332565385881793e-22
-4.78,1.3573565720602743e-22
-4.77,1.3827260750387258e-22
-4.76,1.4086902387597263e-22
-4.75,1.4352659439514135e-22
-4.74,1.4624706310009329e-22
-4.73,1.490322319533844e-22
-4.72,1.5188396305223983e-22
-4.71,1.5480418090288392e-22
-4.7,1.577948747908982e-22
-4.69,1.608581012524339e-22
-4.68,1.6399598664821242e-22
-4.67,1.6721072985336633e-22
-4.66,1.7050460505069849e-22
-4.65,1.738799646553853e-22
-4.64,1.7733924236007894e-22
-4.63,1.808849563131334e-22
-4.62,1.845197124347332e-22
-4.61,1.8824620787789323e-22
-4.6,1.9206723464110156e-22
-4.59,1.9598568333983536e-22
-4.58,2.0000454714483134e-22
-4.57,2.0412692589493105e-22
-4.56,2.0835603039314174e-22
-4.55,2.126951868948632e-22
-4.54,2.171478417976507e-22
-4.53,2.2171756654245726e-22
-4.52,2.2640806273680407e-22
-4.51,2.312231675108957e-22
-4.5,2.3616685911828364e-22
-4.49,2.4124326279351e-22
-4.48,2.464566568783708e-22
-4.47,2.5181147923353476e-22
-4.46,2.5731233394626195e-22
-4.45,2.6296399835008084e-22
-4.4399999999999995,2.6877143037562466e-22
-4.43,2.7473977624504394e-22
-4.42,2.8087437853044315e-22
-4.41,2.871807845944673e-22
-4.4,2.936647554327636e-22
-4.39,3.003322749393638e-22
-4.38,3.071895596170985e-22
-4.37,3.142430687563939e-22
-4.36,3.21499515107232e-22
-4.35,3.2896587607033126e-22
-4.34,3.366494054352095e-22
-4.33,3.445576456943376e-22
-4.32,3.526984409642804e-22
-4.31,3.61079950546578e-22
-4.3,3.6971066316286097e-22
-4.29,3.785994119009748e-22
-4.28,3.877553899108373e-22
-4.27,3.9718816689109123e-22
-4.26,4.0690770641011895e-22
-4.25,4.169243841075251e-22
-4.24,4.272490068249035e-22
-4.23,4.378928327177743e-22
-4.22,4.488675924035624e-22
-4.21,4.601855112038e-22
-4.2,4.718593325426301e-22
-4.1899999999999995,4.839023425667688e-22
-4.18,4.963283960563243e-22
-4.17,5.091519437030855e-22
-4.16,5.223880608281035e-22
-4.15,5.360524776300446e-22
-4.14,5.501616110472187e-22
-4.13,5.647325983293294e-22
-4.12,5.797833324187369e-22
-4.11,5.953324992473873e-22
-4.1,6.113996170625098e-22
-4.09,6.280050779013334e-22
-4.08,6.451701913426982e-22
-4.07,6.6291723067052635e-22
-4.06,6.812694816005611e-22
-4.05,7.002512937141429e-22
-4.04,7.198881347602422e-22
-4.03,7.402066480353338e-22
-4.02,7.612347129758167e-22
-4.01,7.83001509200154e-22
-4.,8.055375841984668e-22
-3.99,8.288749248981087e-22
-3.98,8.530470333466715e-22
-3.9699999999999998,8.780890067699784e-22
-3.96,9.040376222801612e-22
-3.95,9.30931426527413e-22
-3.94,9.58810830609074e-22
-3.9299999999999997,9.877182105711e-22
-3.92,1.0176980138673029e-21
-3.91,1.0487968721084607e-21
-3.9,1.0810637206625222e-21
-3.8899999999999997,1.1145499252906004e-21
-3.88,1.1493094165403019e-21
-3.87,1.1853988322607305e-21
-3.86,1.2228776687223764e-21
-3.8499999999999996,1.2618084412217857e-21
-3.84,1.3022568542662178e-21
-3.83,1.3442919825187276e-21
-3.8200000000000003,1.3879864628986829e-21
-3.81,1.4334166988544298e-21
-3.8,1.48066307653069e-21
-3.79,1.5298101969340105e-21
-3.7800000000000002,1.5809471196525262e-21
-3.77,1.6341676245208909e-21
-3.76,1.6895704890857496e-21
-3.75,1.747259784115308e-21
-3.74,1.807345188255981e-21
-3.73,1.8699423231905837e-21
-3.7199999999999998,1.9351731107583646e-21
-3.71,2.0031661848808417e-21
-3.7,2.0740571703533897e-21
-3.69,2.1479893010754356e-21
-3.6799999999999997,2.225113761448001e-21
-3.67,2.3055902072955898e-21
-3.66,2.389587291501104e-21
-3.65,2.4772832248465607e-21
-3.6399999999999997,2.5688663752164936e-21
-3.63,2.664535907789955e-21
-3.62,2.7645024692839073e-21
-3.61,2.868988919524877e-21
-3.5999999999999996,2.9782311138873163e-21
-3.59,3.0924787404215033e-21
-3.58,3.2119962158009486e-21
-3.5700000000000003,3.3370636445546716e-21
-3.56,3.46797784641261e-21
-3.55,3.605053456987598e-21
-3.54,3.748624107446792e-21
-3.5300000000000002,3.899043689292058e-21
-3.52,4.056687710877271e-21
-3.51,4.2219547528434095e-21
-3.5,4.395268030254267e-21
-3.49,4.5770770698717285e-21
-3.48,4.767859511724328e-21
-3.4699999999999998,4.9681230449019345e-21
-3.46,5.1784074883589995e-21
-3.45,5.399287028436927e-21
-3.44,5.631372625826978e-21
-3.4299999999999997,5.875314605800971e-21
-3.42,6.1318054467444756e-21
-3.41,6.401582778819996e-21
-3.4,6.6854326422390154e-21
-3.3899999999999997,6.984192929469735e-21
-3.38,7.298757190893923e-21
-3.37,7.63007866849344e-21
-3.36,7.979174677662532e-21
-3.3499999999999996,8.347131332830233e-21
-3.34,8.735108651174402e-21
-3.33,9.144346067030947e-21
-3.3200000000000003,9.576168392399683e-21
-3.31,1.0031992262975826e-20
-3.3,1.0513333110610423e-20
-3.29,1.1021812710650881e-20
-3.2800000000000002,1.1559167353331662e-20
-3.27,1.2127256695387424e-20
-3.26,1.2728073352583319e-20
-3.25,1.3363753299763505e-20
-3.24,1.403658715140796e-20
-3.23,1.47490324027232e-20
-3.2199999999999998,1.5503726719050002e-20
-3.21,1.6303502369925745e-20
-3.2,1.715140191357777e-20
-3.19,1.805069524803816e-20
-3.1799999999999997,1.9004898156587725e-20
-3.17,2.001779248795841e-20
-3.16,2.1093448125669347e-20
-3.15,2.2236246916834655e-20
-3.1399999999999997,2.345090874711406e-20
-3.13,2.4742519968688387e-20
-3.12,2.6116564408268902e-20
-3.11,2.7578957206059867e-20
-3.0999999999999996,2.913608176237768e-20
-3.09,3.079483009744175e-20
-3.08,3.256264696180028e-20
-3.0700000000000003,3.4447578070347136e-20
-3.06,3.645832287233478e-20
-3.05,3.860429231363474e-20
-3.04,4.0895672096302325e-20
-3.0300000000000002,4.3343491994787014e-20
-3.02,4.595970184873094e-20
-3.01,4.875725491941319e-20
-3.,5.175019937245964e-20
-2.9899999999999998,5.495377873307721e-20
-2.98,5.838454225355017e-20
-2.9699999999999998,6.20604662374223e-20
-2.96,6.600108748175819e-20
-2.95,7.022765012918284e-20
-2.94,7.476326736775434e-20
-2.93,7.963309958042932e-20
-2.92,8.486455072888138e-20
-2.91,9.048748496218317e-20
-2.9,9.653446567105397e-20
-2.89,1.0304101946699745e-19
-2.88,1.1004592785596337e-19
-2.87,1.175915497023401e-19
-2.86,1.2572417794577284e-19
-2.85,1.344944344460123e-19
-2.84,1.4395770729506197e-19
-2.83,1.5417463545925652e-19
-2.82,1.6521164620320465e-19
-2.81,1.771415514132262e-19
-2.8,1.9004420968611067e-19
-2.79,2.0400726189951804e-19
-2.78,2.191269489352108e-19
-2.77,2.355090213103384e-19
-2.76,2.532697516967545e-19
-2.75,2.72537062695478e-19
-2.7399999999999998,2.93451783805113e-19
-2.73,3.1616905330487916e-19
-2.7199999999999998,3.40859882794651e-19
-2.71,3.6771290442926053e-19
-2.6999999999999997,3.9693632349363734e-19
-2.69,4.28760101930947e-19
-2.68,4.634384017905117e-19
-2.67,5.012523214546692e-19
-2.66,5.425129618022949e-19
-2.65,5.8756486452247875e-19
-2.64,6.367898704474699e-19
-2.63,6.906114522830586e-19
-2.62,7.494995835383616e-19
-2.61,8.139762139473902e-19
-2.6,8.846214313898578e-19
-2.59,9.620804014448761e-19
-2.58,1.0470711884605007e-18
-2.57,1.1403935766452475e-18
-2.56,1.2429390264702694e-18
-2.55,1.3557019209482978e-18
-2.54,1.4797922785143066e-18
-2.53,1.6164501347248499e-18
-2.52,1.7670618243408618e-18
-2.51,1.9331784291736254e-18
-2.5,2.1165366960651466e-18
-2.4899999999999998,2.3190827743713702e-18
-2.48,2.5429991742850385e-18
-2.4699999999999998,2.7907354074045074e-18
-2.46,3.065042840442028e-18
-2.4499999999999997,3.3690143734152625e-18
-2.44,3.706129646881375e-18
-2.43,4.080306590872098e-18
-2.42,4.49596025364824e-18
-2.41,4.958069994125935e-18
-2.4,5.4722562912437974e-18
-2.39,6.044868620715307e-18
-2.38,6.68308607904545e-18
-2.37,7.395032702625398e-18
-2.36,8.18990974077985e-18
-2.35,9.078147508303655e-18
-2.34,1.007157986589965e-17
-2.33,1.1183644877451736e-17
-2.32,1.2429615774897202e-17
-2.31,1.3826867044933205e-17
-2.3,1.539518125287268e-17
-2.29,1.7157103159275706e-17
-2.28,1.9138348789685062e-17
-2.27,2.1368278416780397e-17
-2.26,2.3880443943129124e-17
-2.25,2.671322297374883e-17
-2.2399999999999998,2.991055399135534e-17
-2.23,3.3522789553528483e-17
-2.2199999999999998,3.760768739184546e-17
-2.21,4.223156279395736e-17
-2.1999999999999997,4.747062979307651e-17
-2.19,5.341256359795369e-17
-2.18,6.015832251701999e-17
-2.17,6.782427453891601e-17
-2.16,7.654468193948104e-17
-2.15,8.647460704610478e-17
-2.14,9.779331390932144e-17
-2.13,1.107082544758895e-16
-2.12,1.2545974436968073e-16
-2.11,1.4232645310003485e-16
-2.1,1.6163185707565938e-16
-2.09,1.8375183198038215e-16
-2.08,2.0912359483655113e-16
-2.07,2.3825624645668756e-16
-2.06,2.717432136433954e-16
-2.05,3.102769486431301e-16
-2.04,3.5466631530047966e-16
-2.03,4.058571633622092e-16
-2.02,4.649567310231062e-16
-2.01,5.332625762580821e-16
-2.,6.122969479186355e-16
-1.9899999999999998,7.038476485504459e-16
-1.98,8.100166698227571e-16
-1.9699999999999998,9.332781414997395e-16
-1.96,1.0765474523246902e-15
-1.9499999999999997,1.2432637864015358e-15
-1.94,1.4374887866034498e-15
-1.9299999999999997,1.6640246255844433e-15
-1.92,1.9285554576822043e-15
-1.9100000000000001,2.2378170691647248e-15
-1.9,2.5998005740656184e-15
-1.8900000000000001,3.023997260451035e-15
-1.88,3.5216932293898457e-15
-1.87,4.106324350410777e-15
-1.8599999999999999,4.793904362321108e-15
-1.85,5.603541775288863e-15
-1.8399999999999999,6.558064700966519e-15
-1.83,7.684777003355152e-15
-1.8199999999999998,9.016374411826497e-15
-1.81,1.0592055702592884e-14
-1.7999999999999998,1.2458872026294267e-14
-1.79,1.4673367298889724e-14
-1.7799999999999998,1.730357458610746e-14
-1.77,2.0431449615763854e-14
-1.7599999999999998,2.4155836657829118e-14
-1.75,2.859609605401295e-14
-1.7399999999999998,3.389653347467579e-14
-1.73,4.0231826502282943e-14
-1.7199999999999998,4.781367339428236e-14
-1.71,5.689895132538716e-14
-1.6999999999999997,6.779973798768576e-14
-1.69,8.089563642856216e-14
-1.6799999999999997,9.664895004019649e-14
-1.67,1.1562338845704e-13
-1.6600000000000001,1.38507152636927e-13
-1.65,1.6614145729417266e-13
-1.6400000000000001,1.9955581211327824e-13
-1.63,2.400117137144345e-13
-1.62,2.890568157930755e-13
-1.6099999999999999,3.485921675683926e-13
-1.6,4.2095576901745736e-13
-1.5899999999999999,5.090265213857671e-13
-1.58,6.163536989781034e-13
-1.5699999999999998,7.473183915799232e-13
-1.56,9.073350403348014e-13
-1.5499999999999998,1.1031033082901664e-12
-1.54,1.3429232109597747e-12
-1.5299999999999998,1.637089836690453e-12
-1.52,1.9983883087022742e-12
-1.5099999999999998,2.4427151330905545e-12
-1.5,2.9898590633097365e-12
-1.4899999999999998,3.664483506325932e-12
-1.48,4.4973638305157865e-12
-1.4699999999999998,5.526947393168414e-12
-1.46,6.801322563075252e-12
-1.4499999999999997,8.380706598656475e-12
-1.44,1.0340592404941806e-11
-1.4299999999999997,1.2775732801165771e-11
-1.42,1.580519039105764e-11
-1.4100000000000001,1.9578744542576577e-11
-1.4,2.4285028355494103e-11
-1.3900000000000001,3.016187299116546e-11
-1.38,3.750947103403769e-11
-1.37,4.6707143276509365e-11
-1.3599999999999999,5.823471562554328e-11
-1.35,7.269979915873938e-11
-1.3399999999999999,9.087263540116176e-11
-1.33,1.1373064486260696e-10
-1.3199999999999998,1.425154311417636e-10
-1.31,1.7880578614122763e-10
-1.2999999999999998,2.2461126689494155e-10
-1.29,2.8249223962268097e-10
-1.2799999999999998,3.5571400071184035e-10
-1.27,4.4844480268543104e-10
-1.2599999999999998,5.660104855678642e-10
-1.25,7.152221348636385e-10
-1.2399999999999998,9.047980092257853e-10
-1.23,1.1459072319977137e-9
-1.2199999999999998,1.4528708475906378e-9
-1.21,1.8440663601987768e-9
-1.1999999999999997,2.343095518642473e-9
-1.19,2.9802928226615037e-9
-1.1799999999999997,3.794675218167266e-9
-1.17,4.836463300631684e-9
-1.1600000000000001,6.170343107458919e-9
-1.15,7.879687914265396e-9
-1.1400000000000001,1.0072024812319602e-8
-1.13,1.2886115718957056e-8
-1.12,1.650113267506793e-8
-1.1099999999999999,2.114855035230337e-8
-1.1,2.7127564393929427e-8
-1.0899999999999999,3.482508519205028e-8
-1.08,4.474166931959896e-8
-1.0699999999999998,5.7525156236650905e-8
-1.06,7.401430339283272e-8
-1.0499999999999998,9.529539369810424e-8
-1.04,1.2277567096695728e-7
-1.0299999999999998,1.5827859985439444e-7
-1.02,2.041674222213618e-7
-1.0099999999999998,2.635053883995263e-7
-1.,3.402635033557625e-7
-0.9900000000000002,4.3958980290637756e-7
-0.9799999999999995,5.681582666535587e-7
-0.9699999999999998,7.346207409160767e-7
-0.96,9.501920160552396e-7
-0.9500000000000002,1.2294068969466375e-6
-0.9399999999999995,1.5910992538387179e-6
-0.9299999999999997,2.0596673151116555e-6
-0.9199999999999999,2.6667077110239252e-6
-0.9100000000000001,3.453124064955195e-6
-0.9000000000000004,4.471845594233926e-6
-0.8899999999999997,5.791328900475849e-6
-0.8799999999999999,7.500063986664474e-6
-0.8700000000000001,9.712366128204299e-6
-0.8600000000000003,0.000012575811754735307
-0.8499999999999996,0.00001628077293223673
-0.8399999999999999,0.00002107262620491307
-0.8300000000000001,0.00002726736341790493
-0.8200000000000003,0.00003527152186866907
-0.8099999999999996,0.00004560758744256637
-0.7999999999999998,0.000058946317713956605
-0.79,0.00007614779479590092
-0.7800000000000002,0.00009831346474547558
-0.7699999999999996,0.00012685196889185074
-0.7599999999999998,0.0001635622426936562
-0.75,0.00021073817284340934
-0.7400000000000002,0.00027130008969185776
-0.7299999999999995,0.00034895955931718586
-0.7199999999999998,0.00044842536027419065
-0.71,0.0005756602197470014
-0.7000000000000002,0.0007381998796247556
-0.6899999999999995,0.0009455484031179185
-0.6799999999999997,0.001209666353997614
-0.6699999999999999,0.0015455716167984378
-0.6600000000000001,0.0019720762084125465
-0.6499999999999995,0.0025126864576695
-0.6399999999999997,0.0031966984476604794
-0.6299999999999999,0.004060525518243921
-0.6200000000000001,0.005149299960051757
-0.6100000000000003,0.006518796616901938
-0.5999999999999996,0.008237731852076642
-0.5899999999999999,0.010390496996654258
-0.5800000000000001,0.013080390701493205
-0.5700000000000003,0.016433419180586845
-0.5599999999999996,0.02060273668214335
-0.5499999999999998,0.025773800061004378
-0.54,0.03217031033665706
-0.5300000000000002,0.040061009766076294
-0.5199999999999996,0.049767394280580655
-0.5099999999999998,0.06167238706804699
-0.5,0.07622999848283013
-0.4900000000000002,0.09397596915740691
-0.47999999999999954,0.11553935601729977
-0.46999999999999975,0.14165497381102174
-0.45999999999999996,0.17317654691191753
-0.4500000000000002,0.21109035700538917
-0.4399999999999995,0.2565290917871548
-0.4299999999999997,0.31078550853252096
-0.41999999999999993,0.3753254257078309
-0.41000000000000014,0.45179944798840327
-0.39999999999999947,0.542052718528199
-0.3899999999999997,0.6481318817156867
-0.3799999999999999,0.7722883358554269
-0.3700000000000001,0.9169767654215624
-0.3600000000000003,1.0848478751080672
-0.34999999999999964,1.2787342121943244
-0.33999999999999986,1.5016279697265937
-0.33000000000000007,1.7566497175101443
-0.3200000000000003,2.0470071502480063
-0.3099999999999996,2.375943062547998
-0.2999999999999998,2.746672139919625
-0.29000000000000004,3.162306386573964
-0.28000000000000025,3.6257695022999203
-0.2699999999999996,4.1397009956656685
-0.2599999999999998,4.7063513837973465
-0.25,5.327470434175701
-0.2400000000000002,6.0041910313242495
-0.22999999999999954,6.7369118718071155
-0.21999999999999975,7.52518277046292
-0.20999999999999996,8.36759686131697
-0.20000000000000018,9.261694358235696
-0.1899999999999995,10.203882776266969
-0.17999999999999972,11.189378454835222
-0.16999999999999993,12.212174290144375
-0.16000000000000014,13.265037704643685
-0.14999999999999947,14.339542615207717
-0.13999999999999968,15.426137951333372
-0.1299999999999999,16.51425417695621
-0.1200000000000001,17.592447878458522
-0.11000000000000032,18.648582959399107
-0.09999999999999964,19.67004538359829
-0.08999999999999986,20.643986810002584
-0.08000000000000007,21.55759094992861
-0.07000000000000028,22.39835513668328
-0.05999999999999961,23.1543785126448
-0.04999999999999982,23.814647483894518
-0.040000000000000036,24.369308726929614
-0.03000000000000025,24.809920095751544
-0.019999999999999574,25.129670287320955
-0.009999999999999787,25.323559070041377
0.,25.38853122864623
0.009999999999999787,25.323559070041377
0.020000000000000462,25.129670287320938
0.03000000000000025,24.809920095751544
0.040000000000000036,24.369308726929614
0.04999999999999982,23.814647483894518
0.0600000000000005,23.154378512644747
0.07000000000000028,22.39835513668328
0.08000000000000007,21.55759094992861
0.08999999999999986,20.643986810002584
0.10000000000000053,19.670045383598215
0.11000000000000032,18.648582959399107
0.1200000000000001,17.592447878458522
0.1299999999999999,16.51425417695621
0.13999999999999968,15.426137951333372
0.15000000000000036,14.339542615207643
0.16000000000000014,13.265037704643685
0.16999999999999993,12.212174290144375
0.17999999999999972,11.189378454835222
0.1900000000000004,10.20388277626688
0.20000000000000018,9.261694358235696
0.20999999999999996,8.36759686131697
0.21999999999999975,7.52518277046292
0.23000000000000043,6.736911871807058
0.2400000000000002,6.0041910313242495
0.25,5.327470434175701
0.2599999999999998,4.7063513837973465
0.27000000000000046,4.139700995665617
0.28000000000000025,3.6257695022999203
0.29000000000000004,3.162306386573964
0.2999999999999998,2.746672139919625
0.3100000000000005,2.3759430625479636
0.3200000000000003,2.0470071502480063
0.33000000000000007,1.7566497175101443
0.33999999999999986,1.5016279697265937
0.35000000000000053,1.2787342121942977
0.3600000000000003,1.0848478751080672
0.3700000000000001,0.9169767654215624
0.3799999999999999,0.7722883358554269
0.3899999999999997,0.6481318817156867
0.40000000000000036,0.5420527185281903
0.41000000000000014,0.45179944798840327
0.41999999999999993,0.3753254257078309
0.4299999999999997,0.31078550853252096
0.4400000000000004,0.25652909178715133
0.4500000000000002,0.21109035700538917
0.45999999999999996,0.17317654691191753
0.46999999999999975,0.14165497381102174
0.4800000000000004,0.11553935601729813
0.4900000000000002,0.09397596915740691
0.5,0.07622999848283013
0.5099999999999998,0.06167238706804699
0.5200000000000005,0.04976739428058001
0.5300000000000002,0.040061009766076294
0.54,0.03217031033665706
0.5499999999999998,0.025773800061004378
0.5600000000000005,0.020602736682142877
0.5700000000000003,0.016433419180586845
0.5800000000000001,0.013080390701493205
0.5899999999999999,0.010390496996654258
0.6000000000000005,0.008237731852076446
0.6100000000000003,0.006518796616901938
0.6200000000000001,0.005149299960051757
0.6299999999999999,0.004060525518243921
0.6399999999999997,0.0031966984476604794
0.6500000000000004,0.002512686457669452
0.6600000000000001,0.0019720762084125465
0.6699999999999999,0.0015455716167984378
0.6799999999999997,0.001209666353997614
0.6900000000000004,0.0009455484031178953
0.7000000000000002,0.0007381998796247556
0.71,0.0005756602197470014
0.7199999999999998,0.00044842536027419065
0.7300000000000004,0.0003489595593171769
0.7400000000000002,0.00027130008969185776
0.75,0.00021073817284340934
0.7599999999999998,0.0001635622426936562
0.7700000000000005,0.00012685196889184824
0.7800000000000002,0.00009831346474547558
0.79,0.00007614779479590092
0.7999999999999998,0.000058946317713956605
0.8100000000000005,0.000045607587442565416
0.8200000000000003,0.00003527152186866907
0.8300000000000001,0.00002726736341790493
0.8399999999999999,0.00002107262620491307
0.8500000000000005,0.00001628077293223632
0.8600000000000003,0.000012575811754735307
0.8700000000000001,9.712366128204299e-6
0.8799999999999999,7.500063986664474e-6
0.8899999999999997,5.791328900475849e-6
0.9000000000000004,4.471845594233926e-6
0.9100000000000001,3.453124064955195e-6
0.9199999999999999,2.6667077110239252e-6
0.9299999999999997,2.0596673151116555e-6
0.9400000000000004,1.59109925383868e-6
0.9500000000000002,1.2294068969466375e-6
0.96,9.501920160552396e-7
0.9699999999999998,7.346207409160767e-7
0.9800000000000004,5.681582666535429e-7
0.9900000000000002,4.3958980290637756e-7
1.,3.402635033557625e-7
1.0099999999999998,2.635053883995263e-7
1.0200000000000005,2.0416742222135893e-7
1.0300000000000002,1.5827859985439283e-7
1.04,1.2277567096695728e-7
1.0499999999999998,9.529539369810424e-8
1.0600000000000005,7.401430339283217e-8
1.0700000000000003,5.752515623665053e-8
1.08,4.474166931959896e-8
1.0899999999999999,3.482508519205028e-8
1.1000000000000005,2.7127564393929014e-8
1.1100000000000003,2.114855035230314e-8
1.12,1.650113267506793e-8
1.13,1.2886115718957056e-8
1.1400000000000006,1.0072024812319461e-8
1.1500000000000004,7.879687914265287e-9
1.1600000000000001,6.170343107458919e-9
1.17,4.836463300631684e-9
1.1799999999999997,3.794675218167266e-9
1.1900000000000004,2.980292822661494e-9
1.2000000000000002,2.343095518642448e-9
1.21,1.8440663601987768e-9
1.2199999999999998,1.4528708475906378e-9
1.2300000000000004,1.1459072319977037e-9
1.2400000000000002,9.047980092257741e-10
1.25,7.152221348636385e-10
1.2599999999999998,5.660104855678642e-10
1.2700000000000005,4.4844480268542437e-10
1.2800000000000002,3.5571400071183693e-10
1.29,2.8249223962268097e-10
1.2999999999999998,2.2461126689494155e-10
1.3100000000000005,1.7880578614122492e-10
1.3200000000000003,1.4251543114176205e-10
1.33,1.1373064486260696e-10
1.3399999999999999,9.087263540116176e-11
1.3500000000000005,7.269979915873893e-11
1.3600000000000003,5.82347156255426e-11
1.37,4.6707143276509365e-11
1.38,3.750947103403769e-11
1.3900000000000006,3.0161872991165147e-11
1.4000000000000004,2.4285028355493896e-11
1.4100000000000001,1.9578744542576577e-11
1.42,1.580519039105764e-11
1.4299999999999997,1.2775732801165771e-11
1.4400000000000004,1.0340592404941698e-11
1.4500000000000002,8.380706598656373e-12
1.46,6.801322563075252e-12
1.4699999999999998,5.526947393168414e-12
1.4800000000000004,4.497363830515737e-12
1.4900000000000002,3.6644835063259035e-12
1.5,2.9898590633097365e-12
1.5099999999999998,2.4427151330905545e-12
1.5200000000000005,1.9983883087022395e-12
1.5300000000000002,1.637089836690443e-12
1.54,1.3429232109597747e-12
1.5499999999999998,1.1031033082901664e-12
1.5600000000000005,9.073350403347875e-13
1.5700000000000003,7.473183915799159e-13
1.58,6.163536989781034e-13
1.5899999999999999,5.090265213857671e-13
1.6000000000000005,4.20955769017454e-13
1.6100000000000003,3.485921675683903e-13
1.62,2.890568157930755e-13
1.63,2.400117137144345e-13
1.6400000000000006,1.9955581211327607e-13
1.6500000000000004,1.661414572941712e-13
1.6600000000000001,1.38507152636927e-13
1.67,1.1562338845704e-13
1.6799999999999997,9.664895004019649e-14
1.6900000000000004,8.089563642856117e-14
1.7000000000000002,6.779973798768521e-14
1.71,5.689895132538716e-14
1.7199999999999998,4.781367339428236e-14
1.7300000000000004,4.023182650228271e-14
1.7400000000000002,3.3896533474675636e-14
1.75,2.859609605401295e-14
1.7599999999999998,2.4155836657829118e-14
1.7700000000000005,2.043144961576364e-14
1.7800000000000002,1.730357458610737e-14
1.79,1.4673367298889724e-14
1.7999999999999998,1.2458872026294267e-14
1.8100000000000005,1.059205570259281e-14
1.8200000000000003,9.016374411826444e-15
1.83,7.684777003355152e-15
1.8399999999999999,6.558064700966519e-15
1.8500000000000005,5.603541775288813e-15
1.8600000000000003,4.793904362321092e-15
1.87,4.106324350410777e-15
1.88,3.5216932293898457e-15
1.8900000000000006,3.0239972604510158e-15
1.9000000000000004,2.599800574065598e-15
1.9100000000000001,2.2378170691647248e-15
1.92,1.9285554576822043e-15
1.9299999999999997,1.6640246255844433e-15
1.9400000000000004,1.4374887866034407e-15
1.9500000000000002,1.2432637864015314e-15
1.96,1.0765474523246902e-15
1.9699999999999998,9.332781414997395e-16
1.9800000000000004,8.100166698227507e-16
1.9900000000000002,7.038476485504397e-16
2.,6.122969479186355e-16
2.01,5.332625762580821e-16
2.0200000000000005,4.649567310231022e-16
2.0300000000000002,4.0585716336220773e-16
2.04,3.5466631530047966e-16
2.05,3.102769486431301e-16
2.0600000000000005,2.717432136433931e-16
2.0700000000000003,2.382562464566867e-16
2.08,2.0912359483655113e-16
2.09,1.8375183198038215e-16
2.1000000000000005,1.6163185707565854e-16
2.1100000000000003,1.423264531000337e-16
2.12,1.2545974436968073e-16
2.13,1.107082544758895e-16
2.1400000000000006,9.779331390932077e-17
2.1500000000000004,8.647460704610421e-17
2.16,7.654468193948104e-17
2.17,6.782427453891601e-17
2.1799999999999997,6.015832251702041e-17
2.1900000000000004,5.341256359795351e-17
2.2,4.747062979307625e-17
2.21,4.223156279395736e-17
2.2199999999999998,3.760768739184546e-17
2.2300000000000004,3.352278955352836e-17
2.24,2.9910553991355126e-17
2.25,2.671322297374883e-17
2.26,2.3880443943129124e-17
2.2700000000000005,2.1368278416780286e-17
2.2800000000000002,1.9138348789684914e-17
2.29,1.7157103159275706e-17
2.3,1.539518125287268e-17
2.3100000000000005,1.3826867044933159e-17
2.3200000000000003,1.242961577489716e-17
2.33,1.1183644877451736e-17
2.34,1.007157986589965e-17
2.3500000000000005,9.078147508303613e-18
2.3600000000000003,8.189909740779827e-18
2.37,7.395032702625398e-18
2.38,6.68308607904545e-18
2.3900000000000006,6.044868620715295e-18
2.4000000000000004,5.4722562912437566e-18
2.41,4.958069994125935e-18
2.42,4.49596025364824e-18
2.4299999999999997,4.0803065908721006e-18
2.4400000000000004,3.706129646881369e-18
2.45,3.3690143734152447e-18
2.46,3.065042840442028e-18
2.4699999999999998,2.7907354074045074e-18
2.4800000000000004,2.5429991742850273e-18
2.49,2.3190827743713644e-18
2.5,2.1165366960651466e-18
2.51,1.9331784291736254e-18
2.5200000000000005,1.767061824340856e-18
2.5300000000000002,1.6164501347248428e-18
2.54,1.4797922785143066e-18
2.55,1.3557019209482978e-18
2.5600000000000005,1.2429390264702642e-18
2.5700000000000003,1.1403935766452437e-18
2.58,1.0470711884605007e-18
2.59,9.620804014448761e-19
2.6000000000000005,8.846214313898558e-19
2.6100000000000003,8.139762139473884e-19
2.62,7.494995835383616e-19
2.63,6.906114522830586e-19
2.6400000000000006,6.367898704474675e-19
2.6500000000000004,5.87564864522477e-19
2.66,5.425129618022949e-19
2.67,5.012523214546692e-19
2.6799999999999997,4.63438401790513e-19
2.6900000000000004,4.2876010193094588e-19
2.7,3.96936323493637e-19
2.71,3.6771290442926053e-19
2.7199999999999998,3.40859882794651e-19
2.7300000000000004,3.1616905330487853e-19
2.74,2.9345178380511235e-19
2.75,2.72537062695478e-19
2.76,2.532697516967545e-19
2.7700000000000005,2.3550902131033756e-19
2.7800000000000002,2.191269489352103e-19
2.79,2.0400726189951804e-19
2.8,1.9004420968611067e-19
2.8100000000000005,1.7714155141322523e-19
2.8200000000000003,1.65211646203204e-19
2.83,1.5417463545925652e-19
2.84,1.4395770729506197e-19
2.8500000000000005,1.3449443444601115e-19
2.8600000000000003,1.2572417794577265e-19
2.87,1.175915497023401e-19
2.88,1.1004592785596337e-19
2.8900000000000006,1.0304101946699728e-19
2.9000000000000004,9.65344656710538e-20
2.91,9.048748496218317e-20
2.92,8.486455072888138e-20
2.9300000000000006,7.963309958042905e-20
2.9400000000000004,7.47632673677543e-20
2.95,7.022765012918284e-20
2.96,6.600108748175819e-20
2.9699999999999998,6.20604662374223e-20
2.9800000000000004,5.838454225354969e-20
2.99,5.49537787330771e-20
3.,5.175019937245964e-20
3.01,4.875725491941319e-20
3.0199999999999996,4.595970184873111e-20
3.0299999999999994,4.3343491994787255e-20
3.040000000000001,4.089567209630207e-20
3.0500000000000007,3.860429231363462e-20
3.0600000000000005,3.645832287233463e-20
3.0700000000000003,3.4447578070347136e-20
3.08,3.256264696180028e-20
3.09,3.079483009744175e-20
3.0999999999999996,2.913608176237768e-20
3.1099999999999994,2.757895720605996e-20
3.120000000000001,2.6116564408268848e-20
3.130000000000001,2.4742519968688146e-20
3.1400000000000006,2.3450908747113896e-20
3.1500000000000004,2.223624691683457e-20
3.16,2.1093448125669347e-20
3.17,2.001779248795841e-20
3.1799999999999997,1.9004898156587725e-20
3.1899999999999995,1.8050695248038232e-20
3.1999999999999993,1.715140191357782e-20
3.210000000000001,1.6303502369925715e-20
3.2200000000000006,1.5503726719049918e-20
3.2300000000000004,1.4749032402723157e-20
3.24,1.403658715140796e-20
3.25,1.3363753299763505e-20
3.26,1.2728073352583319e-20
3.2699999999999996,1.212725669538745e-20
3.2799999999999994,1.1559167353331712e-20
3.290000000000001,1.1021812710650833e-20
3.3000000000000007,1.0513333110610369e-20
3.3100000000000005,1.0031992262975797e-20
3.3200000000000003,9.576168392399683e-21
3.33,9.144346067030947e-21
3.34,8.735108651174402e-21
3.3499999999999996,8.347131332830233e-21
3.3599999999999994,7.979174677662555e-21
3.370000000000001,7.630078668493403e-21
3.380000000000001,7.298757190893899e-21
3.3900000000000006,6.984192929469696e-21
3.4000000000000004,6.685432642239009e-21
3.41,6.401582778819996e-21
3.42,6.1318054467444756e-21
3.4299999999999997,5.875314605800971e-21
3.4399999999999995,5.631372625826988e-21
3.4499999999999993,5.3992870284369424e-21
3.460000000000001,5.1784074883589845e-21
3.4700000000000006,4.968123044901915e-21
3.4800000000000004,4.7678595117243234e-21
3.49,4.5770770698717285e-21
3.5,4.395268030254267e-21
3.51,4.2219547528434095e-21
3.5199999999999996,4.056687710877278e-21
3.5299999999999994,3.899043689292064e-21
3.540000000000001,3.7486241074467736e-21
3.5500000000000007,3.605053456987582e-21
3.5600000000000005,3.467977846412604e-21
3.5700000000000003,3.3370636445546716e-21
3.58,3.2119962158009486e-21
3.59,3.0924787404215033e-21
3.5999999999999996,2.9782311138873163e-21
3.6099999999999994,2.86898891952488e-21
3.620000000000001,2.7645024692839035e-21
3.630000000000001,2.6645359077899465e-21
3.6400000000000006,2.5688663752164827e-21
3.6500000000000004,2.4772832248465596e-21
3.66,2.389587291501104e-21
3.67,2.3055902072955898e-21
3.6799999999999997,2.225113761448001e-21
3.6899999999999995,2.1479893010754382e-21
3.700000000000001,2.0740571703533803e-21
3.710000000000001,2.0031661848808304e-21
3.7200000000000006,1.935173110758354e-21
3.7300000000000004,1.869942323190581e-21
3.74,1.807345188255981e-21
3.75,1.747259784115308e-21
3.76,1.6895704890857496e-21
3.7699999999999996,1.6341676245208937e-21
3.7799999999999994,1.5809471196525332e-21
3.790000000000001,1.5298101969340052e-21
3.8000000000000007,1.4806630765306888e-21
3.8100000000000005,1.4334166988544275e-21
3.8200000000000003,1.3879864628986829e-21
3.83,1.3442919825187276e-21
3.84,1.3022568542662178e-21
3.8499999999999996,1.2618084412217857e-21
3.8599999999999994,1.2228776687223781e-21
3.870000000000001,1.1853988322607243e-21
3.880000000000001,1.1493094165402994e-21
3.8900000000000006,1.1145499252905985e-21
3.9000000000000004,1.0810637206625197e-21
3.91,1.0487968721084607e-21
3.92,1.0176980138673029e-21
3.9299999999999997,9.877182105711e-22
3.9399999999999995,9.588108306090754e-22
3.950000000000001,9.309314265274109e-22
3.960000000000001,9.0403762228016e-22
3.9700000000000006,8.780890067699746e-22
3.9800000000000004,8.530470333466717e-22
3.99,8.288749248981087e-22
4.,8.055375841984668e-22
4.01,7.83001509200154e-22
4.02,7.612347129758167e-22
4.029999999999999,7.402066480353359e-22
4.040000000000001,7.198881347602407e-22
4.050000000000001,7.00251293714141e-22
4.0600000000000005,6.812694816005595e-22
4.07,6.6291723067052635e-22
4.08,6.451701913426982e-22
4.09,6.280050779013334e-22
4.1,6.113996170625098e-22
4.109999999999999,5.9533249924738895e-22
4.120000000000001,5.797833324187356e-22
4.130000000000001,5.647325983293278e-22
4.140000000000001,5.501616110472168e-22
4.15,5.360524776300446e-22
4.16,5.223880608281035e-22
4.17,5.091519437030855e-22
4.18,4.963283960563243e-22
4.1899999999999995,4.839023425667688e-22
4.200000000000001,4.71859332542629e-22
4.210000000000001,4.601855112037987e-22
4.220000000000001,4.488675924035604e-22
4.23,4.378928327177743e-22
4.24,4.272490068249035e-22
4.25,4.169243841075251e-22
4.26,4.0690770641011895e-22
4.27,3.9718816689109123e-22
4.279999999999999,3.877553899108389e-22
4.290000000000001,3.7859941190097457e-22
4.300000000000001,3.6971066316285984e-22
4.3100000000000005,3.6107995054657703e-22
4.32,3.526984409642804e-22
4.33,3.445576456943376e-22
4.34,3.366494054352095e-22
4.35,3.2896587607033126e-22
4.359999999999999,3.214995151072326e-22
4.370000000000001,3.1424306875639307e-22
4.380000000000001,3.071895596170971e-22
4.390000000000001,3.003322749393633e-22
4.4,2.936647554327636e-22
4.41,2.871807845944673e-22
4.42,2.8087437853044315e-22
4.43,2.7473977624504394e-22
4.4399999999999995,2.6877143037562466e-22
4.450000000000001,2.629639983500803e-22
4.460000000000001,2.5731233394626205e-22
4.470000000000001,2.5181147923353453e-22
4.48,2.464566568783708e-22
4.49,2.4124326279351e-22
4.5,2.3616685911828364e-22
4.51,2.312231675108957e-22
4.52,2.2640806273680407e-22
4.529999999999999,2.217175665424578e-22
4.540000000000001,2.171478417976502e-22
4.550000000000001,2.126951868948631e-22
4.5600000000000005,2.083560303931416e-22
4.57,2.0412692589493105e-22
4.58,2.0000454714483134e-22
4.59,1.9598568333983536e-22
4.6,1.9206723464110156e-22
4.609999999999999,1.8824620787789353e-22
4.620000000000001,1.8451971243473297e-22
4.630000000000001,1.8088495631313314e-22
4.640000000000001,1.7733924236007878e-22
4.65,1.738799646553853e-22
4.66,1.7050460505069849e-22
4.67,1.6721072985336633e-22
4.68,1.6399598664821242e-22
4.6899999999999995,1.6085810125243404e-22
4.700000000000001,1.5779487479089783e-22
4.710000000000001,1.548041809028836e-22
4.720000000000001,1.5188396305223962e-22
4.73,1.490322319533844e-22
4.74,1.4624706310009329e-22
4.75,1.4352659439514135e-22
4.76,1.4086902387597263e-22
4.77,1.3827260750387258e-22
4.779999999999999,1.3573565720602764e-22
4.790000000000001,1.332565385881791e-22
4.800000000000001,1.3083366927814873e-22
4.8100000000000005,1.2846551693297074e-22
4.82,1.261505974842619e-22
4.83,1.2388747342671923e-22
4.84,1.2167475217261366e-22
4.85,1.1951108447196133e-22
4.859999999999999,1.1739516289311525e-22
4.870000000000001,1.1532572036266638e-22
4.880000000000001,1.1330152876167668e-22
4.890000000000001,1.1132139757592174e-22
4.9,1.0938417259788458e-22
4.91,1.0748873467832705e-22
4.92,1.0563399852537821e-22
4.93,1.0381891154915362e-22
4.9399999999999995,1.0204245275003267e-22
4.950000000000001,1.003036316487799e-22
4.960000000000001,9.860148725679888e-23
4.970000000000001,9.693508708486421e-23
4.98,9.530352618876987e-23
4.99,9.370592625043772e-23
5.,9.214143469271537e-23


==> figures/fieldMomentumNoiseCorrs/ThreeTimes3ErfcCrossTerms.csv <==
-5.,-7.183445977874999e-34
-4.99,-7.381722487499948e-34
-4.98,-7.587514814130468e-34
-4.97,-7.79101346449391e-34
-4.96,-8.007444558927383e-34
-4.95,-8.210622328982284e-34
-4.94,-8.431710775852879e-34
-4.93,-8.688108134286298e-34
-4.92,-8.910232485553554e-34
-4.91,-9.156336921577585e-34
-4.9,-9.412579996377459e-34
-4.89,-9.669814909811743e-34
-4.88,-9.985600431624707e-34
-4.87,-1.0259652245839538e-33
-4.86,-1.0554389087208995e-33
-4.85,-1.084935735402877e-33
-4.84,-1.116883467806319e-33
-4.83,-1.148586550447996e-33
-4.82,-1.1800626157431706e-33
-4.81,-1.2140138313307953e-33
-4.8,-1.2496886155103132e-33
-4.79,-1.2878760188647138e-33
-4.78,-1.3251289042102106e-33
-4.77,-1.3642189776691656e-33
-4.76,-1.4056230839346745e-33
-4.75,-1.4469512612576784e-33
-4.74,-1.4901374543389507e-33
-4.73,-1.5319395028221297e-33
-4.72,-1.5780835335636586e-33
-4.71,-1.6247653529706887e-33
-4.7,-1.6737393863618223e-33
-4.69,-1.7245471896864268e-33
-4.68,-1.776360043188608e-33
-4.67,-1.8299273207555796e-33
-4.66,-1.883921082366709e-33
-4.65,-1.9397188701951104e-33
-4.64,-1.998330110822319e-33
-4.63,-2.059060556903139e-33
-4.62,-2.1219289335428798e-33
-4.61,-2.1862608007920938e-33
-4.6,-2.2550519620892992e-33
-4.59,-2.3253805572119115e-33
-4.58,-2.3974001614623257e-33
-4.57,-2.47126675298865e-33
-4.56,-2.5499998952387883e-33
-4.55,-2.6282790027959215e-33
-4.54,-2.7098730044223735e-33
-4.53,-2.7902382471102316e-33
-4.52,-2.877195258041318e-33
-4.51,-2.9672004727608805e-33
-4.5,-3.0624948610461663e-33
-4.49,-3.1621135991745395e-33
-4.48,-3.26214449500967e-33
-4.47,-3.366715737774851e-33
-4.46,-3.4742369361318456e-33
-4.45,-3.588998780779469e-33
-4.4399999999999995,-3.7037196825800315e-33
-4.43,-3.830132804244941e-33
-4.42,-3.956237909655737e-33
-4.41,-4.084302141706071e-33
-4.4,-4.218625881173795e-33
-4.39,-4.3598967123821685e-33
-4.38,-4.504676142868045e-33
-4.37,-4.65758259256418e-33
-4.36,-4.8143899280582854e-33
-4.35,-4.97297952999827e-33
-4.34,-5.1445128228073396e-33
-4.33,-5.320971422597058e-33
-4.32,-5.5049568596518854e-33
-4.31,-5.692929426607908e-33
-4.3,-5.886528937551154e-33
-4.29,-6.0874414937911916e-33
-4.28,-6.302424716877203e-33
-4.27,-6.521948286893265e-33
-4.26,-6.752342240918556e-33
-4.25,-6.987589517244805e-33
-4.24,-7.246263928195883e-33
-4.23,-7.50461821782651e-33
-4.22,-7.768344048853337e-33
-4.21,-8.049757430878504e-33
-4.2,-8.337855357956892e-33
-4.1899999999999995,-8.64064122470205e-33
-4.18,-8.945638375400321e-33
-4.17,-9.275649070131944e-33
-4.16,-9.613895893583253e-33
-4.15,-9.965433356668412e-33
-4.14,-1.0315465693368727e-32
-4.13,-1.0695513807660371e-32
-4.12,-1.1094244877893212e-32
-4.11,-1.1511527547739291e-32
-4.1,-1.1948358143366287e-32
-4.09,-1.240459075825982e-32
-4.08,-1.2888982615833787e-32
-4.07,-1.3402618987803757e-32
-4.06,-1.3965293861683164e-32
-4.05,-1.4590518919405391e-32
-4.04,-1.5330136296545182e-32
-4.03,-1.5550325565571203e-32
-4.02,-1.616013515708638e-32
-4.01,-1.6799904772048982e-32
-4.,-1.7468187092166153e-32
-3.99,-1.8156904663951193e-32
-3.98,-1.8887930064356314e-32
-3.9699999999999998,-1.9653095436688717e-32
-3.96,-2.0445936192573636e-32
-3.95,-2.1275633478570818e-32
-3.94,-2.21431565195113e-32
-3.9299999999999997,-2.3045838800800763e-32
-3.92,-2.400030363556037e-32
-3.91,-2.498872610161556e-32
-3.9,-2.6037483415677915e-32
-3.8899999999999997,-2.7122537402555195e-32
-3.88,-2.826862057082905e-32
-3.87,-2.9459396163823573e-32
-3.86,-3.070439800070521e-32
-3.8499999999999996,-3.2015101040795814e-32
-3.84,-3.3390769268511423e-32
-3.83,-3.47852134700464e-32
-3.8200000000000003,-3.6298326994621504e-32
-3.81,-3.791275279570963e-32
-3.8,-3.9574080132629345e-32
-3.79,-4.1307722619273575e-32
-3.7800000000000002,-4.313980382069872e-32
-3.77,-4.504417521214434e-32
-3.76,-4.7053907231635467e-32
-3.75,-4.9173432178591696e-32
-3.74,-5.13775450658704e-32
-3.73,-5.372027382757305e-32
-3.7199999999999998,-5.61699350263957e-32
-3.71,-5.874899905633308e-32
-3.7,-6.14702057261442e-32
-3.69,-6.431589432100589e-32
-3.6799999999999997,-6.730959762212047e-32
-3.67,-7.047585514010337e-32
-3.66,-7.38055976800474e-32
-3.65,-7.730682094056628e-32
-3.6399999999999997,-8.100425353279341e-32
-3.63,-8.489752560110621e-32
-3.62,-8.90205633449993e-32
-3.61,-9.333273938289005e-32
-3.5999999999999996,-9.793092049721892e-32
-3.59,-1.027423088853708e-31
-3.58,-1.078410389825283e-31
-3.5700000000000003,-1.13214055427727e-31
-3.56,-1.189171367174432e-31
-3.55,-1.2493247100099475e-31
-3.54,-1.312778600873345e-31
-3.5300000000000002,-1.38097347432987e-31
-3.52,-1.452280582102429e-31
-3.51,-1.5276536572062488e-31
-3.5,-1.6070021026903304e-31
-3.49,-1.6911567288614618e-31
-3.48,-1.7803005036681883e-31
-3.4699999999999998,-1.8751275737151272e-31
-3.46,-1.975058518551304e-31
-3.45,-2.0812500774006093e-31
-3.44,-2.1933625685942493e-31
-3.4299999999999997,-2.31254767160866e-31
-3.42,-2.4394263579131175e-31
-3.41,-2.573870526777822e-31
-3.4,-2.7163282647106927e-31
-3.3899999999999997,-2.868026550878408e-31
-3.38,-3.028880694586411e-31
-3.37,-3.200236798496866e-31
-3.36,-3.382674649484378e-31
-3.3499999999999996,-3.5765121021397637e-31
-3.34,-3.7820218307447957e-31
-3.33,-4.001693747229577e-31
-3.3200000000000003,-4.235526595284519e-31
-3.31,-4.48496527695362e-31
-3.3,-4.749695979326247e-31
-3.29,-5.033103288593043e-31
-3.2800000000000002,-5.33453489355138e-31
-3.27,-5.6574066338479515e-31
-3.26,-6.00113787404817e-31
-3.25,-6.367644728718593e-31
-3.24,-6.759961031229258e-31
-3.23,-7.178833789873013e-31
-3.2199999999999998,-7.627235714150363e-31
-3.21,-8.106077959119989e-31
-3.2,-8.618586386174393e-31
-3.19,-9.167943458924017e-31
-3.1799999999999997,-9.755956251977408e-31
-3.17,-1.0383386463633382e-30
-3.16,-1.1063397218730346e-30
-3.15,-1.1787970918801693e-30
-3.1399999999999997,-1.256484617396181e-30
-3.13,-1.3400239828692193e-30
-3.12,-1.4295973004215737e-30
-3.11,-1.5259093816369816e-30
-3.0999999999999996,-1.629488321334631e-30
-3.09,-1.740918676922333e-30
-3.08,-1.8606137885372074e-30
-3.0700000000000003,-1.9894329637466656e-30
-3.06,-2.1284777141222857e-30
-3.05,-2.2781697130007786e-30
-3.04,-2.4394768185795204e-30
-3.0300000000000002,-2.6138101216442163e-30
-3.02,-2.8018146352306165e-30
-3.01,-3.0045488905322686e-30
-3.,-3.2252014315867404e-30
-2.9899999999999998,-3.462420268160626e-30
-2.98,-3.718389080108478e-30
-2.9699999999999998,-3.995600319530804e-30
-2.96,-4.2954873072797446e-30
-2.95,-4.620520056943466e-30
-2.94,-4.973056560924141e-30
-2.93,-5.354967225879271e-30
-2.92,-5.769133518200685e-30
-2.91,-6.217877012942886e-30
-2.9,-6.706831967670698e-30
-2.89,-7.237609304362563e-30
-2.88,-7.813724867112392e-30
-2.87,-8.44153550363778e-30
-2.86,-9.123664549800105e-30
-2.85,-9.867876253422425e-30
-2.84,-1.067809569484459e-29
-2.83,-1.1561526469469022e-29
-2.82,-1.2527239327726377e-29
-2.81,-1.3580196254391375e-29
-2.8,-1.473025851252703e-29
-2.79,-1.5988274741516925e-29
-2.78,-1.7362019391641825e-29
-2.77,-1.886596896056914e-29
-2.76,-2.0513414299199918e-29
-2.75,-2.2319216222250158e-29
-2.7399999999999998,-2.4296039891249735e-29
-2.73,-2.646644350111902e-29
-2.7199999999999998,-2.8851645611652024e-29
-2.71,-3.1468134143274035e-29
-2.6999999999999997,-3.434162965668774e-29
-2.69,-3.750681980375829e-29
-2.68,-4.099103496373885e-29
-2.67,-4.482922834066294e-29
-2.66,-4.905705188032422e-29
-2.65,-5.372627864742601e-29
-2.64,-5.887630914680329e-29
-2.63,-6.456505424256614e-29
-2.62,-7.085172929810273e-29
-2.61,-7.780973879893035e-29
-2.6,-8.550763066356702e-29
-2.59,-9.404145748231401e-29
-2.58,-1.0349491470442634e-28
-2.57,-1.1398460419169268e-28
-2.56,-1.2562775091348116e-28
-2.55,-1.3856291052382905e-28
-2.54,-1.52949182420448e-28
-2.53,-1.6895074565660695e-28
-2.52,-1.867659503924353e-28
-2.51,-2.0661822654152006e-28
-2.5,-2.2877746328711066e-28
-2.4899999999999998,-2.535054021416353e-28
-2.48,-2.811088593321819e-28
-2.4699999999999998,-3.1196542888047166e-28
-2.46,-3.465364731960954e-28
-2.4499999999999997,-3.8520220955346525e-28
-2.44,-4.285498359165466e-28
-2.43,-4.771364399187642e-28
-2.42,-5.3171531831103735e-28
-2.41,-5.930157670422274e-28
-2.4,-6.619547474481657e-28
-2.39,-7.395258929200204e-28
-2.38,-8.268975963758234e-28
-2.37,-9.25393496516859e-28
-2.36,-1.036587162149234e-27
-2.35,-1.1621224696955255e-27
-2.34,-1.3039686563808749e-27
-2.33,-1.4644624705922028e-27
-2.32,-1.646209840553248e-27
-2.31,-1.8521844152636817e-27
-2.3,-2.0859040867263436e-27
-2.29,-2.351234124640769e-27
-2.28,-2.6528226708900736e-27
-2.27,-2.9958015446767263e-27
-2.26,-3.3863789649133724e-27
-2.25,-3.831515580585242e-27
-2.2399999999999998,-4.339751364545749e-27
-2.23,-4.919690071454564e-27
-2.2199999999999998,-5.5827676538919285e-27
-2.21,-6.34161321665362e-27
-2.1999999999999997,-7.210159233170158e-27
-2.19,-8.206506632677852e-27
-2.18,-9.34959189752901e-27
-2.17,-1.0662676136060284e-26
-2.16,-1.2172789974099362e-26
-2.15,-1.3911306640657784e-26
-2.14,-1.5914848792750558e-26
-2.13,-1.8224251250164947e-26
-2.12,-2.0891910260850356e-26
-2.11,-2.3976788118038575e-26
-2.1,-2.754505967644734e-26
-2.09,-3.1678580398191944e-26
-2.08,-3.647272414293925e-26
-2.07,-4.203708539407073e-26
-2.06,-4.850335701357911e-26
-2.05,-5.602714960085185e-26
-2.04,-6.478824630329119e-26
-2.03,-7.500642491540497e-26
-2.02,-8.693303263029028e-26
-2.01,-1.0086572778252303e-25
-2.,-1.1716329939077657e-25
-1.9899999999999998,-1.36260095517923e-25
-1.98,-1.586494404005338e-25
-1.9699999999999998,-1.8492710888645478e-25
-1.96,-2.1581414806711706e-25
-1.9499999999999997,-2.5215675781759926e-25
-1.94,-2.9495816000511083e-25
-1.9299999999999997,-3.454519320127803e-25
-1.92,-4.0504621248324506e-25
-1.9100000000000001,-4.755305837429895e-25
-1.9,-5.58924229518591e-25
-1.8900000000000001,-6.577529254564371e-25
-1.88,-7.750230942384697e-25
-1.87,-9.142932610491376e-25
-1.8599999999999999,-1.0799819796093785e-24
-1.85,-1.2772307879698857e-24
-1.8399999999999999,-1.5123611345703893e-24
-1.83,-1.793049571250826e-24
-1.8199999999999998,-2.128499734074068e-24
-1.81,-2.529995214894768e-24
-1.7999999999999998,-3.0108565326543028e-24
-1.79,-3.587936345622763e-24
-1.7799999999999998,-4.28100071117128e-24
-1.77,-5.114547276408748e-24
-1.7599999999999998,-6.118030407456067e-24
-1.75,-7.32829717496877e-24
-1.7399999999999998,-8.789244596207276e-24
-1.73,-1.0555097301744272e-23
-1.7199999999999998,-1.2692519108363679e-23
-1.71,-1.5282693601640832e-23
-1.6999999999999997,-1.8425433892660066e-23
-1.69,-2.224493326080572e-23
-1.6799999999999997,-2.689046369035979e-23
-1.67,-3.255054058671294e-23
-1.6600000000000001,-3.9452650530040174e-23
-1.65,-4.788352956963975e-23
-1.6400000000000001,-5.819375850462136e-23
-1.63,-7.081798718500457e-23
-1.62,-8.629840429240058e-23
-1.6099999999999999,-1.0530114121601798e-22
-1.6,-1.2866335128544903e-22
-1.5899999999999999,-1.5741594546168562e-22
-1.58,-1.9285892182009206e-22
-1.5699999999999998,-2.3659342719989437e-22
-1.56,-2.9063983099442333e-22
-1.5499999999999998,-3.575202188350665e-22
-1.54,-4.403712098089129e-22
-1.5299999999999998,-5.4317361539067375e-22
-1.52,-6.7084207260809415e-22
-1.5099999999999998,-8.296616495197074e-22
-1.5,-1.0274155721447275e-21
-1.4899999999999998,-1.2740711988849447e-21
-1.48,-1.5820339629769545e-21
-1.4699999999999998,-1.9670626624736476e-21
-1.46,-2.4490085575954954e-21
-1.4499999999999997,-3.053120712681545e-21
-1.44,-3.811229879375793e-21
-1.4299999999999997,-4.7638712362166235e-21
-1.42,-5.96251980367396e-21
-1.4100000000000001,-7.472519817601594e-21
-1.4,-9.377010313294267e-21
-1.3900000000000001,-1.1781803381237395e-20
-1.38,-1.4823129343958145e-20
-1.37,-1.8672773532184913e-20
-1.3599999999999999,-2.3551821332239366e-20
-1.35,-2.97433197852124e-20
-1.3399999999999999,-3.760957439172623e-20
-1.33,-4.761572784577445e-20
-1.3199999999999998,-6.035786357078564e-20
-1.31,-7.660122218890119e-20
-1.2999999999999998,-9.733502769789565e-20
-1.29,-1.2382692144644514e-19
-1.2799999999999998,-1.5771588429493474e-19
-1.27,-2.0111452259329168e-19
-1.2599999999999998,-2.5675022530451376e-19
-1.25,-3.281439513294183e-19
-1.2399999999999998,-4.1986796089093776e-19
-1.23,-5.378055147035445e-19
-1.2199999999999998,-6.896367018250965e-19
-1.21,-8.852440838997444e-19
-1.1999999999999997,-1.137539398768383e-18
-1.19,-1.4632378878584888e-18
-1.1799999999999997,-1.884081482648545e-18
-1.17,-2.4283230026758046e-18
-1.1600000000000001,-3.1328063629307646e-18
-1.15,-4.0453995775844865e-18
-1.1400000000000001,-5.228645875075253e-18
-1.13,-6.763915382128384e-18
-1.12,-8.757540794248251e-18
-1.1099999999999999,-1.134816987338468e-17
-1.1,-1.4717015680637192e-17
-1.0899999999999999,-1.9100585620063356e-17
-1.08,-2.4808485900365585e-17
-1.0699999999999998,-3.224486307273059e-17
-1.06,-4.193902089911075e-17
-1.0499999999999998,-5.458345506953608e-17
-1.04,-7.108388795878026e-17
-1.0299999999999998,-9.262423664725156e-17
-1.02,-1.207586633194662e-16
-1.0099999999999998,-1.575200812772741e-16
-1.,-2.055679512209274e-16
-0.9900000000000002,-2.6839000849754144e-16
-0.9799999999999995,-3.50544771022846e-16
-0.9699999999999998,-4.580076411170942e-16
-0.96,-5.985991298841122e-16
-0.9500000000000002,-7.825526700236851e-16
-0.9399999999999995,-1.023261820535428e-15
-0.9299999999999997,-1.3382526162091527e-15
-0.9199999999999999,-1.7504185085615161e-15
-0.9100000000000001,-2.289719143891879e-15
-0.9000000000000004,-2.995261715214796e-15
-0.8899999999999997,-3.918155710937334e-15
-0.8799999999999999,-5.125101288566519e-15
-0.8700000000000001,-6.702943497790132e-15
-0.8600000000000003,-8.764992851355011e-15
-0.8499999999999996,-1.1458984851741944e-14
-0.8399999999999999,-1.4976717489702213e-14
-0.8300000000000001,-1.956749560603785e-14
-0.8200000000000003,-2.5555371642043643e-14
-0.8099999999999996,-3.336106007196962e-14
-0.7999999999999998,-4.352839904542247e-14
-0.79,-5.676150315864643e-14
-0.7800000000000002,-7.397103546060435e-14
-0.7699999999999996,-9.633061874798498e-14
-0.7599999999999998,-1.253548859764489e-13
-0.75,-1.6298882597594875e-13
-0.7400000000000002,-2.117343608912218e-13
-0.7299999999999995,-2.7479174471747404e-13
-0.7199999999999998,-3.5626457866283224e-13
-0.71,-4.6139178998018e-13
-0.7000000000000002,-5.968485806037777e-13
-0.6899999999999995,-7.711286741389314e-13
-0.6799999999999997,-9.950020906323638e-13
-0.6699999999999999,-1.282107964717047e-12
-0.6600000000000001,-1.6496886661083489e-12
-0.6499999999999995,-2.119434093688865e-12
-0.6399999999999997,-2.7186014034638367e-12
-0.6299999999999999,-3.481362325109092e-12
-0.6200000000000001,-4.450483340991994e-12
-0.6100000000000003,-5.6789720062476705e-12
-0.5999999999999996,-7.232892403177679e-12
-0.5899999999999999,-9.193905389203337e-12
-0.5800000000000001,-1.1662798387159764e-11
-0.5700000000000003,-1.4763538773808085e-11
-0.5599999999999996,-1.8647460833765787e-11
-0.5499999999999998,-2.3499392048757425e-11
-0.54,-2.9544639691770156e-11
-0.5300000000000002,-3.7054844985509414e-11
-0.5199999999999996,-4.6357677313720453e-11
-0.5099999999999998,-5.784580665261007e-11
-0.5,-7.198869308875147e-11
-0.4900000000000002,-8.934473646114602e-11
-0.47999999999999954,-1.1057255081554916e-10
-0.46999999999999975,-1.364463557593951e-10
-0.45999999999999996,-1.6787403451484373e-10
-0.4500000000000002,-2.0591096603584217e-10
-0.4399999999999995,-2.517742310210319e-10
-0.4299999999999997,-3.0686744031255264e-10
-0.41999999999999993,-3.7278737453731725e-10
-0.41000000000000014,-4.5134071443621044e-10
-0.39999999999999947,-5.445782420413194e-10
-0.3899999999999997,-6.547674954334124e-10
-0.3799999999999999,-7.844268666516058e-10
-0.3700000000000001,-9.363343497505942e-10
-0.3600000000000003,-1.1134783574445735e-9
-0.34999999999999964,-1.3190997700062346e-9
-0.33999999999999986,-1.5566558662899348e-9
-0.33000000000000007,-1.8297438771535758e-9
-0.3200000000000003,-2.142115818146517e-9
-0.3099999999999996,-2.4975724374752154e-9
-0.2999999999999998,-2.899964242700226e-9
-0.29000000000000004,-3.3530161733500262e-9
-0.28000000000000025,-3.860274164045477e-9
-0.2699999999999996,-4.425021617437399e-9
-0.2599999999999998,-5.050103978716195e-9
-0.25,-5.737806851351048e-9
-0.2400000000000002,-6.489784983417174e-9
-0.22999999999999954,-7.306771481655667e-9
-0.21999999999999975,-8.188597049412106e-9
-0.20999999999999996,-9.134047672407357e-9
-0.20000000000000018,-1.0140409958645273e-8
-0.1899999999999995,-1.1204003519458e-8
-0.17999999999999972,-1.2319706751037419e-8
-0.16999999999999993,-1.3480568164799347e-8
-0.16000000000000014,-1.4678357094928033e-8
-0.14999999999999947,-1.590378556417455e-8
-0.13999999999999968,-1.7145636264981727e-8
-0.1299999999999999,-1.8391850074265713e-8
-0.1200000000000001,-1.9628990547656047e-8
-0.11000000000000032,-2.0842910265509983e-8
-0.09999999999999964,-2.2018947518437712e-8
-0.08999999999999986,-2.3141858918745983e-8
-0.08000000000000007,-2.4196561796072306e-8
-0.07000000000000028,-2.51683604062732e-8
-0.05999999999999961,-2.6042912201884442e-8
-0.04999999999999982,-2.6807695272029676e-8
-0.040000000000000036,-2.745050813758842e-8
-0.03000000000000025,-2.7961473761567207e-8
-0.019999999999999574,-2.8332314494780233e-8
-0.009999999999999787,-2.855732333963937e-8
0.,-2.863267927990764e-8
0.009999999999999787,-2.855732333963937e-8
0.020000000000000462,-2.8332222391270356e-8
0.03000000000000025,-2.7961473761567207e-8
0.040000000000000036,-2.745050813758842e-8
0.04999999999999982,-2.6807695272029676e-8
0.0600000000000005,-2.6042936203569278e-8
0.07000000000000028,-2.51683604062732e-8
0.08000000000000007,-2.4196561796072306e-8
0.08999999999999986,-2.3141858918745983e-8
0.10000000000000053,-2.201898151418806e-8
0.11000000000000032,-2.0842910265509983e-8
0.1200000000000001,-1.9628990547656047e-8
0.1299999999999999,-1.8391850074265713e-8
0.13999999999999968,-1.7145636264981727e-8
0.15000000000000036,-1.590379385860323e-8
0.16000000000000014,-1.4678357094928033e-8
0.16999999999999993,-1.3480568164799347e-8
0.17999999999999972,-1.2319706751037419e-8
0.1900000000000004,-1.1204098105951788e-8
0.20000000000000018,-1.0140409958645273e-8
0.20999999999999996,-9.134047672407357e-9
0.21999999999999975,-8.188597049412106e-9
0.23000000000000043,-7.306779481602757e-9
0.2400000000000002,-6.489784983417174e-9
0.25,-5.737806851351048e-9
0.2599999999999998,-5.050103978716195e-9
0.27000000000000046,-4.4250124170739464e-9
0.28000000000000025,-3.860274164045477e-9
0.29000000000000004,-3.3530161733500262e-9
0.2999999999999998,-2.899964242700226e-9
0.3100000000000005,-2.4975801610193606e-9
0.3200000000000003,-2.142115818146517e-9
0.33000000000000007,-1.8297438771535758e-9
0.33999999999999986,-1.5566558662899348e-9
0.35000000000000053,-1.3191069947942988e-9
0.3600000000000003,-1.1134783574445735e-9
0.3700000000000001,-9.363343497505942e-10
0.3799999999999999,-7.844268666516058e-10
0.3899999999999997,-6.547674954334124e-10
0.40000000000000036,-5.445807140373605e-10
0.41000000000000014,-4.5134071443621044e-10
0.41999999999999993,-3.7278737453731725e-10
0.4299999999999997,-3.0686744031255264e-10
0.4400000000000004,-2.5177485665989555e-10
0.4500000000000002,-2.0591096603584217e-10
0.45999999999999996,-1.6787403451484373e-10
0.46999999999999975,-1.364463557593951e-10
0.4800000000000004,-1.1057172813150365e-10
0.4900000000000002,-8.934473646114602e-11
0.5,-7.198869308875147e-11
0.5099999999999998,-5.784580665261007e-11
0.5200000000000005,-4.6357326030310744e-11
0.5300000000000002,-3.7054844985509414e-11
0.54,-2.9544639691770156e-11
0.5499999999999998,-2.3499392048757425e-11
0.5600000000000005,-1.864741866168941e-11
0.5700000000000003,-1.4763538773808085e-11
0.5800000000000001,-1.1662798387159764e-11
0.5899999999999999,-9.193905389203337e-12
0.6000000000000005,-7.232847002799004e-12
0.6100000000000003,-5.6789720062476705e-12
0.6200000000000001,-4.450483340991994e-12
0.6299999999999999,-3.481362325109092e-12
0.6399999999999997,-2.7186014034638367e-12
0.6500000000000004,-2.119432210307798e-12
0.6600000000000001,-1.6496886661083489e-12
0.6699999999999999,-1.282107964717047e-12
0.6799999999999997,-9.950020906323638e-13
0.6900000000000004,-7.711327074366499e-13
0.7000000000000002,-5.968485806037777e-13
0.71,-4.6139178998018e-13
0.7199999999999998,-3.5626457866283224e-13
0.7300000000000004,-2.7479064681651853e-13
0.7400000000000002,-2.117343608912218e-13
0.75,-1.6298882597594875e-13
0.7599999999999998,-1.253548859764489e-13
0.7700000000000005,-9.633093359608726e-14
0.7800000000000002,-7.397103546060435e-14
0.79,-5.676150315864643e-14
0.7999999999999998,-4.352839904542247e-14
0.8100000000000005,-3.336116125959101e-14
0.8200000000000003,-2.5555371642043643e-14
0.8300000000000001,-1.956749560603785e-14
0.8399999999999999,-1.4976717489702213e-14
0.8500000000000005,-1.1459015343221985e-14
0.8600000000000003,-8.764992851355011e-15
0.8700000000000001,-6.702943497790132e-15
0.8799999999999999,-5.125101288566519e-15
0.8899999999999997,-3.918155710937334e-15
0.9000000000000004,-2.995261715214796e-15
0.9100000000000001,-2.289719143891879e-15
0.9199999999999999,-1.7504185085615161e-15
0.9299999999999997,-1.3382526162091527e-15
0.9400000000000004,-1.023263633776723e-15
0.9500000000000002,-7.825526700236851e-16
0.96,-5.985991298841122e-16
0.9699999999999998,-4.580076411170942e-16
0.9800000000000004,-3.5054368968983537e-16
0.9900000000000002,-2.6839000849754144e-16
1.,-2.055679512209274e-16
1.0099999999999998,-1.575200812772741e-16
1.0200000000000005,-1.207591701400427e-16
1.0300000000000002,-9.262438611655482e-17
1.04,-7.108388795878026e-17
1.0499999999999998,-5.458345506953608e-17
1.0600000000000005,-4.193909536483339e-17
1.0700000000000003,-3.224471178618999e-17
1.08,-2.4808485900365585e-17
1.0899999999999999,-1.9100585620063356e-17
1.1000000000000005,-1.4716931986486784e-17
1.1100000000000003,-1.134808257753677e-17
1.12,-8.757540794248251e-18
1.13,-6.763915382128384e-18
1.1400000000000006,-5.228664486639035e-18
1.1500000000000004,-4.045430596857457e-18
1.1600000000000001,-3.1328063629307646e-18
1.17,-2.4283230026758046e-18
1.1799999999999997,-1.884081482648545e-18
1.1900000000000004,-1.4632461079729258e-18
1.2000000000000002,-1.1375473086829906e-18
1.21,-8.852440838997444e-19
1.2199999999999998,-6.896367018250965e-19
1.2300000000000004,-5.378079768583365e-19
1.2400000000000002,-4.1986121419906662e-19
1.25,-3.281439513294183e-19
1.2599999999999998,-2.5675022530451376e-19
1.2700000000000005,-2.0111295224259754e-19
1.2800000000000002,-1.5771861786836528e-19
1.29,-1.2382692144644514e-19
1.2999999999999998,-9.733502769789565e-20
1.3100000000000005,-7.660178441318681e-20
1.3200000000000003,-6.03574661363507e-20
1.33,-4.761572784577445e-20
1.3399999999999999,-3.760957439172623e-20
1.3500000000000005,-2.974357666356669e-20
1.3600000000000003,-2.3552037014822722e-20
1.37,-1.8672773532184913e-20
1.38,-1.4823129343958145e-20
1.3900000000000006,-1.1782026105070293e-20
1.4000000000000004,-9.376947684050146e-21
1.4100000000000001,-7.472519817601594e-21
1.42,-5.96251980367396e-21
1.4299999999999997,-4.7638712362166235e-21
1.4400000000000004,-3.8112052669273946e-21
1.4500000000000002,-3.0531488844821922e-21
1.46,-2.4490085575954954e-21
1.4699999999999998,-1.9670626624736476e-21
1.4800000000000004,-1.582037143664124e-21
1.4900000000000002,-1.274069381349419e-21
1.5,-1.0274155721447275e-21
1.5099999999999998,-8.296616495197074e-22
1.5200000000000005,-6.7084711520421555e-22
1.5300000000000002,-5.431728669958678e-22
1.54,-4.403712098089129e-22
1.5499999999999998,-3.575202188350665e-22
1.5600000000000005,-2.906407406868853e-22
1.5700000000000003,-2.365937017234894e-22
1.58,-1.9285892182009206e-22
1.5899999999999999,-1.5741594546168562e-22
1.6000000000000005,-1.2866316406656951e-22
1.6100000000000003,-1.0530250467041903e-22
1.62,-8.629840429240058e-23
1.63,-7.081798718500457e-23
1.6400000000000006,-5.819377743728307e-23
1.6500000000000004,-4.78839812911156e-23
1.6600000000000001,-3.9452650530040174e-23
1.67,-3.255054058671294e-23
1.6799999999999997,-2.689046369035979e-23
1.6900000000000004,-2.2244370014115724e-23
1.7000000000000002,-1.8425794536234772e-23
1.71,-1.5282693601640832e-23
1.7199999999999998,-1.2692519108363679e-23
1.7300000000000004,-1.0555127327798725e-23
1.7400000000000002,-8.789081070992122e-24
1.75,-7.32829717496877e-24
1.7599999999999998,-6.118030407456067e-24
1.7700000000000005,-5.1145308959412366e-24
1.7800000000000002,-4.281017221783507e-24
1.79,-3.587936345622763e-24
1.7999999999999998,-3.0108565326543028e-24
1.8100000000000005,-2.5299815769725624e-24
1.8200000000000003,-2.128490198382644e-24
1.83,-1.793049571250826e-24
1.8399999999999999,-1.5123611345703893e-24
1.8500000000000005,-1.277220286259085e-24
1.8600000000000003,-1.0799902903822745e-24
1.87,-9.142932610491376e-25
1.88,-7.750230942384697e-25
1.8900000000000006,-6.577477461076746e-25
1.9000000000000004,-5.589194510767848e-25
1.9100000000000001,-4.755305837429895e-25
1.92,-4.0504621248324506e-25
1.9299999999999997,-3.454519320127803e-25
1.9400000000000004,-2.9495390955596447e-25
1.9500000000000002,-2.521558235399553e-25
1.96,-2.1581414806711706e-25
1.9699999999999998,-1.8492710888645478e-25
1.9800000000000004,-1.5864782261938051e-25
1.9900000000000002,-1.3625953586957648e-25
2.,-1.1716329939077657e-25
2.01,-1.0086572778252303e-25
2.0200000000000005,-8.693121147093462e-26
2.0300000000000002,-7.500467175341409e-26
2.04,-6.478824630329119e-26
2.05,-5.602714960085185e-26
2.0600000000000005,-4.850424115986833e-26
2.0700000000000003,-4.203688793697471e-26
2.08,-3.647272414293925e-26
2.09,-3.1678580398191944e-26
2.1000000000000005,-2.754482902752859e-26
2.1100000000000003,-2.397643628900587e-26
2.12,-2.0891910260850356e-26
2.13,-1.8224251250164947e-26
2.1400000000000006,-1.5914481109196655e-26
2.1500000000000004,-1.391140948542261e-26
2.16,-1.2172789974099362e-26
2.17,-1.0662676136060284e-26
2.1799999999999997,-9.348866192208942e-27
2.1900000000000004,-8.206332158659297e-27
2.2,-7.210123889452207e-27
2.21,-6.34161321665362e-27
2.2199999999999998,-5.5827676538919285e-27
2.2300000000000004,-4.919665729376322e-27
2.24,-4.339564043408375e-27
2.25,-3.831515580585242e-27
2.26,-3.3863789649133724e-27
2.2700000000000005,-2.9958043768657954e-27
2.2800000000000002,-2.6527187651828225e-27
2.29,-2.351234124640769e-27
2.3,-2.0859040867263436e-27
2.3100000000000005,-1.852206408245768e-27
2.3200000000000003,-1.6462317987642117e-27
2.33,-1.4644624705922028e-27
2.34,-1.3039686563808749e-27
2.3500000000000005,-1.1620554457818083e-27
2.3600000000000003,-1.0365484329017586e-27
2.37,-9.25393496516859e-28
2.38,-8.268975963758234e-28
2.3900000000000006,-7.3956355956748035e-28
2.4000000000000004,-6.619498577678826e-28
2.41,-5.930157670422274e-28
2.42,-5.3171531831103735e-28
2.4299999999999997,-4.771573488599603e-28
2.4400000000000004,-4.285402297767119e-28
2.45,-3.8520748799329737e-28
2.46,-3.465364731960954e-28
2.4699999999999998,-3.1196542888047166e-28
2.4800000000000004,-2.811234053694767e-28
2.49,-2.5350075571809502e-28
2.5,-2.2877746328711066e-28
2.51,-2.0661822654152006e-28
2.5200000000000005,-1.8676573146836655e-28
2.5300000000000002,-1.6894843764397832e-28
2.54,-1.52949182420448e-28
2.55,-1.3856291052382905e-28
2.5600000000000005,-1.2562443199968177e-28
2.5700000000000003,-1.1398279510617518e-28
2.58,-1.0349491470442634e-28
2.59,-9.404145748231401e-29
2.6000000000000005,-8.550825374022514e-29
2.6100000000000003,-7.780222927669703e-29
2.62,-7.085172929810273e-29
2.63,-6.456505424256614e-29
2.6400000000000006,-5.88723711319948e-29
2.6500000000000004,-5.372432003873867e-29
2.66,-4.905705188032422e-29
2.67,-4.482922834066294e-29
2.6799999999999997,-4.099075566628109e-29
2.6900000000000004,-3.750570242658286e-29
2.7,-3.434025741396995e-29
2.71,-3.1468134143274035e-29
2.7199999999999998,-2.8851645611652024e-29
2.7300000000000004,-2.6466029245152963e-29
2.74,-2.4298026121115583e-29
2.75,-2.2319216222250158e-29
2.76,-2.0513414299199918e-29
2.7700000000000005,-1.886616305819527e-29
2.7800000000000002,-1.736047450982728e-29
2.79,-1.5988274741516925e-29
2.8,-1.473025851252703e-29
2.8100000000000005,-1.358031777698391e-29
2.8200000000000003,-1.2526173183784355e-29
2.83,-1.1561526469469022e-29
2.84,-1.067809569484459e-29
2.8500000000000005,-9.868538033232606e-30
2.8600000000000003,-9.124260102258342e-30
2.87,-8.44153550363778e-30
2.88,-7.813724867112392e-30
2.8900000000000006,-7.236739550765931e-30
2.9000000000000004,-6.707035322315918e-30
2.91,-6.217877012942886e-30
2.92,-5.769133518200685e-30
2.9300000000000006,-5.354844388831826e-30
2.9400000000000004,-4.972614198890038e-30
2.95,-4.620520056943466e-30
2.96,-4.2954873072797446e-30
2.9699999999999998,-3.995600319530804e-30
2.9800000000000004,-3.718225230338644e-30
2.99,-3.462202301202253e-30
3.,-3.2252014315867404e-30
3.01,-3.0045488905322686e-30
3.0199999999999996,-2.801787851591833e-30
3.0299999999999994,-2.613642110073363e-30
3.040000000000001,-2.4397824191927434e-30
3.0500000000000007,-2.278358916530725e-30
3.0600000000000005,-2.128685260874235e-30
3.0700000000000003,-1.9894329637466656e-30
3.08,-1.8606137885372074e-30
3.09,-1.740918676922333e-30
3.0999999999999996,-1.629488321334631e-30
3.1099999999999994,-1.5258227006823076e-30
3.120000000000001,-1.429609581398392e-30
3.130000000000001,-1.3400348003565797e-30
3.1400000000000006,-1.2565426280421081e-30
3.1500000000000004,-1.1787226125580486e-30
3.16,-1.1063397218730346e-30
3.17,-1.0383386463633382e-30
3.1799999999999997,-9.755956251977408e-31
3.1899999999999995,-9.167292767699539e-31
3.1999999999999993,-8.61905497863025e-31
3.210000000000001,-8.106935434494456e-31
3.2200000000000006,-7.6265326711829455e-31
3.2300000000000004,-7.178791637380277e-31
3.24,-6.759961031229258e-31
3.25,-6.367644728718593e-31
3.26,-6.00113787404817e-31
3.2699999999999996,-5.65683322770362e-31
3.2799999999999994,-5.334928978032493e-31
3.290000000000001,-5.033170468095193e-31
3.3000000000000007,-4.749087660999696e-31
3.3100000000000005,-4.484864772186624e-31
3.3200000000000003,-4.235526595284519e-31
3.33,-4.001693747229577e-31
3.34,-3.7820218307447957e-31
3.3499999999999996,-3.5765121021397637e-31
3.3599999999999994,-3.382361519829838e-31
3.370000000000001,-3.200507549743349e-31
3.380000000000001,-3.02955777106729e-31
3.3900000000000006,-2.868388296407904e-31
3.4000000000000004,-2.716645477371392e-31
3.41,-2.573870526777822e-31
3.42,-2.4394263579131175e-31
3.4299999999999997,-2.31254767160866e-31
3.4399999999999995,-2.193853510145531e-31
3.4499999999999993,-2.08106125626854e-31
3.460000000000001,-1.9748045897310074e-31
3.4700000000000006,-1.875098099342224e-31
3.4800000000000004,-1.780367240121466e-31
3.49,-1.6911567288614618e-31
3.5,-1.6070021026903304e-31
3.51,-1.5276536572062488e-31
3.5199999999999996,-1.4522599528653382e-31
3.5299999999999994,-1.3811212119292492e-31
3.540000000000001,-1.3127761640292165e-31
3.5500000000000007,-1.2491698822510873e-31
3.5600000000000005,-1.1891210266288476e-31
3.5700000000000003,-1.13214055427727e-31
3.58,-1.078410389825283e-31
3.59,-1.027423088853708e-31
3.5999999999999996,-9.793092049721892e-32
3.6099999999999994,-9.333849016757511e-32
3.620000000000001,-8.901058339796502e-32
3.630000000000001,-8.489689631630541e-32
3.6400000000000006,-8.101423738427541e-32
3.6500000000000004,-7.730287706841236e-32
3.66,-7.38055976800474e-32
3.67,-7.047585514010337e-32
3.6799999999999997,-6.730959762212047e-32
3.6899999999999995,-6.431136719834524e-32
3.700000000000001,-6.146008292899145e-32
3.710000000000001,-5.875160240323845e-32
3.7200000000000006,-5.616894706034085e-32
3.7300000000000004,-5.372399812428424e-32
3.74,-5.13775450658704e-32
3.75,-4.9173432178591696e-32
3.76,-4.7053907231635467e-32
3.7699999999999996,-4.505249267070228e-32
3.7799999999999994,-4.312793490055082e-32
3.790000000000001,-4.1310181239176717e-32
3.8000000000000007,-3.9573992659319255e-32
3.8100000000000005,-3.791682595251185e-32
3.8200000000000003,-3.6298326994621504e-32
3.83,-3.47852134700464e-32
3.84,-3.3390769268511423e-32
3.8499999999999996,-3.2015101040795814e-32
3.8599999999999994,-3.070990289585141e-32
3.870000000000001,-2.945819957026751e-32
3.880000000000001,-2.82703024938171e-32
3.8900000000000006,-2.7128216694922893e-32
3.9000000000000004,-2.603360925635136e-32
3.91,-2.498872610161556e-32
3.92,-2.400030363556037e-32
3.9299999999999997,-2.3045838800800763e-32
3.9399999999999995,-2.2140907628918963e-32
3.950000000000001,-2.1274387362724107e-32
3.960000000000001,-2.04431794229925e-32
3.9700000000000006,-1.9650482985154862e-32
3.9800000000000004,-1.88922337512138e-32
3.99,-1.8156904663951193e-32
4.,-1.7468187092166153e-32
4.01,-1.6799904772048982e-32
4.02,-1.616013515708638e-32
4.029999999999999,-1.5553557979885535e-32
4.040000000000001,-1.532371229749382e-32
4.050000000000001,-1.4593479512130533e-32
4.0600000000000005,-1.3965698305208244e-32
4.07,-1.3402618987803757e-32
4.08,-1.2888982615833787e-32
4.09,-1.240459075825982e-32
4.1,-1.1948358143366287e-32
4.109999999999999,-1.1510107242914586e-32
4.120000000000001,-1.1093724997149461e-32
4.130000000000001,-1.0698582398928994e-32
4.140000000000001,-1.031500153381227e-32
4.15,-9.965433356668412e-33
4.16,-9.613895893583253e-33
4.17,-9.275649070131944e-33
4.18,-8.945638375400321e-33
4.1899999999999995,-8.64064122470205e-33
4.200000000000001,-8.337042200556162e-33
4.210000000000001,-8.048615818086045e-33
4.220000000000001,-7.768269111088472e-33
4.23,-7.50461821782651e-33
4.24,-7.246263928195883e-33
4.25,-6.987589517244805e-33
4.26,-6.752342240918556e-33
4.27,-6.521948286893265e-33
4.279999999999999,-6.301776725616312e-33
4.290000000000001,-6.0885964169908745e-33
4.300000000000001,-5.88778965577578e-33
4.3100000000000005,-5.6927663267667315e-33
4.32,-5.5049568596518854e-33
4.33,-5.320971422597058e-33
4.34,-5.1445128228073396e-33
4.35,-4.97297952999827e-33
4.359999999999999,-4.814002014922514e-33
4.370000000000001,-4.656491586869823e-33
4.380000000000001,-4.503917951164159e-33
4.390000000000001,-4.359156150941151e-33
4.4,-4.218625881173795e-33
4.41,-4.084302141706071e-33
4.42,-3.956237909655737e-33
4.43,-3.830132804244941e-33
4.4399999999999995,-3.7037196825800315e-33
4.450000000000001,-3.58776010360729e-33
4.460000000000001,-3.475233223556423e-33
4.470000000000001,-3.366072154617776e-33
4.48,-3.26214449500967e-33
4.49,-3.1621135991745395e-33
4.5,-3.0624948610461663e-33
4.51,-2.9672004727608805e-33
4.52,-2.877195258041318e-33
4.529999999999999,-2.790001311530144e-33
4.540000000000001,-2.7100669609902592e-33
4.550000000000001,-2.627988067944093e-33
4.5600000000000005,-2.5492593337977702e-33
4.57,-2.47126675298865e-33
4.58,-2.3974001614623257e-33
4.59,-2.3253805572119115e-33
4.6,-2.2550519620892992e-33
4.609999999999999,-2.1868250380804885e-33
4.620000000000001,-2.1218231390513054e-33
4.630000000000001,-2.0585227684241128e-33
4.640000000000001,-1.9983477432375814e-33
4.65,-1.9397188701951104e-33
4.66,-1.883921082366709e-33
4.67,-1.8299273207555796e-33
4.68,-1.776360043188608e-33
4.6899999999999995,-1.7240226253145058e-33
4.700000000000001,-1.6734440434061782e-33
4.710000000000001,-1.624403888457811e-33
4.720000000000001,-1.5777551298293977e-33
4.73,-1.5319395028221297e-33
4.74,-1.4901374543389507e-33
4.75,-1.4469512612576784e-33
4.76,-1.4056230839346745e-33
4.77,-1.3642189776691656e-33
4.779999999999999,-1.3262661949946312e-33
4.790000000000001,-1.2878605905013592e-33
4.800000000000001,-1.2503145662521261e-33
4.8100000000000005,-1.2149527574435146e-33
4.82,-1.1800626157431706e-33
4.83,-1.148586550447996e-33
4.84,-1.116883467806319e-33
4.85,-1.084935735402877e-33
4.859999999999999,-1.0555689477834592e-33
4.870000000000001,-1.026005999544248e-33
4.880000000000001,-9.980354788084162e-34
4.890000000000001,-9.671137325680513e-34
4.9,-9.412579996377459e-34
4.91,-9.156336921577585e-34
4.92,-8.910232485553554e-34
4.93,-8.688108134286298e-34
4.9399999999999995,-8.4316887353338e-34
4.950000000000001,-8.205332604403584e-34
4.960000000000001,-8.003196248875114e-34
4.970000000000001,-7.791630600373338e-34
4.98,-7.587514814130468e-34
4.99,-7.381722487499948e-34
5.,-7.183445977874999e-34


==> figures/fieldMomentumNoiseCorrs/XiphiXiphiErfcData.csv <==
-4.,1.0445817213939088e-8
-3.97,1.0991142268800716e-8
-3.94,1.1572158739346716e-8
-3.91,1.2191727569710853e-8
-3.88,1.2852980273880184e-8
-3.85,1.3559348249564817e-8
-3.82,1.4314595658803967e-8
-3.79,1.512285635571164e-8
-3.76,1.5988675413024707e-8
-3.73,1.6917055880942812e-8
-3.7,1.7913511507730303e-8
-3.67,1.898412626258874e-8
-3.64,2.0135621631051713e-8
-3.61,2.1375432804498887e-8
-3.58,2.2711795062365705e-8
-3.55,2.4153841852864287e-8
-3.52,2.5711716321104206e-8
-3.49,2.7396698319230158e-8
-3.46,2.9221349269097354e-8
-3.43,3.1199677644714735e-8
-3.4,3.334732830922244e-8
-3.37,3.568179949528146e-8
-3.34,3.822269187380196e-8
-3.31,4.099199493520693e-8
-3.2800000000000002,4.401441683435543e-8
-3.25,4.73177649549417e-8
-3.2199999999999998,5.093338576830459e-8
-3.19,5.489667413968193e-8
-3.16,5.924766412679085e-8
-3.13,6.403171558780084e-8
-3.1,6.930031365069094e-8
-3.0700000000000003,7.511200139456846e-8
-3.04,8.1533470049283e-8
-3.01,8.864083609095249e-8
-2.98,9.652113972542368e-8
-2.95,1.05274107613333e-7
-2.92,1.1501423018003006e-7
-2.89,1.2587321517147554e-7
-2.8600000000000003,1.3800289190076922e-7
-2.83,1.51578656620894e-7
-2.8,1.6680356911160198e-7
-2.77,1.8391323478888225e-7
-2.74,2.0318163659342927e-7
-2.71,2.2492811806181365e-7
-2.68,2.4952576505364723e-7
-2.6500000000000004,2.7741149111527086e-7
-2.62,3.090982031374089e-7
-2.59,3.451895137934997e-7
-2.56,3.8639757995298737e-7
-2.5300000000000002,4.3356478809274214e-7
-2.5,4.876901867892582e-7
-2.4699999999999998,5.49961793182013e-7
-2.44,6.21796184246639e-7
-2.41,7.048871598074188e-7
-2.38,8.012657122592225e-7
-2.35,9.133741528806808e-7
-2.3200000000000003,1.0441579982993855e-6
-2.29,1.1971802086164741e-6
-2.26,1.3767636376641672e-6
-2.23,1.5881691982661278e-6
-2.2,1.8378193762192267e-6
-2.17,2.133579499190344e-6
-2.14,2.4851127843472894e-6
-2.1100000000000003,2.9043299224419896e-6
-2.08,3.4059601683349893e-6
-2.05,4.008279083403974e-6
-2.02,4.734038864624384e-6
-1.9900000000000002,5.6116614738139685e-6
-1.96,6.676773729213501e-6
-1.9300000000000002,7.974188735963376e-6
-1.9,9.560471673674803e-6
-1.87,0.000011507272962313793
-1.8399999999999999,0.000013905672182796811
-1.81,0.000016871857048738255
-1.7800000000000002,0.000020554571963390763
-1.75,0.000025144916554991377
-1.7200000000000002,0.00003088927625058469
-1.69,0.00003810643713453826
-1.6600000000000001,0.00004721030522701291
-1.63,0.000058740151676391035
-1.6,0.00007340098769384656
-1.5700000000000003,0.00009211760417368692
-1.54,0.00011610708221194039
-1.5100000000000002,0.0001469763174609929
-1.48,0.0001868534743778617
-1.4500000000000002,0.00023856552855072634
-1.42,0.00030587848185438223
-1.3900000000000001,0.000393822872001818
-1.3600000000000003,0.0005091354167013533
-1.33,0.0006608587949245345
-1.3000000000000003,0.0008611566802357231
-1.27,0.0011264215189647226
-1.2400000000000002,0.0014787798843482773
-1.21,0.0019481366834308471
-1.1800000000000002,0.0025749477041710957
-1.15,0.003413973157579655
-1.12,0.00453934666664993
-1.0900000000000003,0.006051398544535688
-1.06,0.008085803022962091
-1.0300000000000002,0.010825779259687014
-1.,0.014518266159971812
-0.9700000000000002,0.019495207671828895
-0.94,0.02620131726280354
-0.9100000000000001,0.03522991510292249
-0.8799999999999999,0.04736860916367598
-0.8500000000000001,0.06365665812090138
-0.8200000000000003,0.08545571459617857
-0.79,0.1145351695965185
-0.7600000000000002,0.15317233111132292
-0.73,0.20426596579271367
-0.7000000000000002,0.27145909191821294
-0.6699999999999999,0.35926313909103197
-0.6400000000000001,0.47317058254
-0.6100000000000003,0.6197370039485375
-0.5800000000000001,0.8066066281042119
-0.5500000000000003,1.0424485833463877
-0.52,1.3367658400447553
-0.4900000000000002,1.6995369848924202
-0.45999999999999996,2.1406551400599643
-0.43000000000000016,2.669140995903418
-0.40000000000000036,3.2921301460550128
-0.3700000000000001,4.013669373300804
-0.3400000000000003,4.83340056390422
-0.31000000000000005,5.745259686118652
-0.28000000000000025,6.736363451869007
-0.25,7.786286754650727
-0.2200000000000002,8.866937599278979
-0.18999999999999995,9.94320281604663
-0.16000000000000014,10.974462711756836
-0.13000000000000034,11.91696001573182
-0.10000000000000009,12.726872430855106
-0.07000000000000028,13.363802449418865
-0.040000000000000036,13.794291522527962
-0.010000000000000231,13.99491516962253
0.019999999999999574,13.954538926093482
0.04999999999999982,13.675414647225203
0.08000000000000007,13.172957581955854
0.10999999999999943,12.474236860255054
0.13999999999999968,11.615397817429715
0.16999999999999993,10.638377748146446
0.20000000000000018,9.587351676686446
0.22999999999999954,8.505342316426912
0.2599999999999998,7.431356622204511
0.29000000000000004,6.398291836261223
0.3200000000000003,5.431715087368113
0.34999999999999964,4.549490078022351
0.3799999999999999,3.7621230690853418
0.41000000000000014,3.0736391706208055
0.4399999999999995,2.482779739570023
0.46999999999999975,1.9843255578256305
0.5,1.570387191859723
0.5300000000000002,1.2315514327934884
0.5599999999999996,0.9578206517727099
0.5899999999999999,0.7393231133020493
0.6200000000000001,0.5668030520081955
0.6499999999999995,0.4319188551543518
0.6799999999999997,0.32738724787402435
0.71,0.24701325764968798
0.7400000000000002,0.18564251804967496
0.7699999999999996,0.13906648244713937
0.7999999999999998,0.1039041563503014
0.8300000000000001,0.07747723362229185
0.8599999999999994,0.057689722535903265
0.8899999999999997,0.04291855364033273
0.9199999999999999,0.031918283739967634
0.9500000000000002,0.02374070583078365
0.9799999999999995,0.017668733893103004
1.0099999999999998,0.013163135052628531
1.04,0.009820333882134071
1.0699999999999994,0.007339455699358105
1.0999999999999996,0.005496888272531407
1.13,0.004126840506065178
1.1600000000000001,0.0031066073590250657
1.1899999999999995,0.002345478994643582
1.2199999999999998,0.0017764407597689721
1.25,0.0013499909231625335
1.2799999999999994,0.0010295532651555003
1.3099999999999996,0.000788083229542798
1.3399999999999999,0.0006055627636709651
1.37,0.0004671541276606205
1.3999999999999995,0.00036184074894573376
1.4299999999999997,0.000281427158877498
1.46,0.00021980318892072593
1.4900000000000002,0.00017240240732131312
1.5199999999999996,0.00013580323180392205
1.5499999999999998,0.00010743481991865181
1.58,0.0000853599215975209
1.6099999999999994,0.00006811429513876871
1.6399999999999997,0.00005458773280049113
1.67,0.0000439357325311099
1.7000000000000002,0.00003551377441916592
1.7299999999999995,0.000028828299005633508
1.7599999999999998,0.000023500049726191374
1.79,0.000019236587574751624
1.8199999999999994,0.000015811625685362084
1.8499999999999996,0.000013049445812827874
1.88,0.00001081311495818629
1.9100000000000001,8.995544506452349e-6
1.9399999999999995,7.512688608648433e-6
1.9699999999999998,6.298352207220482e-6
2.,5.300215585153302e-6
2.0299999999999994,4.4767806858268e-6
2.0599999999999996,3.795017952161309e-6
2.09,3.2285471480616733e-6
2.12,2.7562264566936245e-6
2.1499999999999995,2.361054699809274e-6
2.1799999999999997,2.0293144396208525e-6
2.21,1.749900962400417e-6
2.24,1.5137951447815624e-6
2.2699999999999996,1.3136480365474573e-6
2.3,1.1434524520664174e-6
2.33,9.982826437429443e-7
2.3599999999999994,8.740865858208338e-7
2.3899999999999997,7.675217574080936e-7
2.42,6.75821750363639e-7
2.45,5.966906082903608e-7
2.4799999999999995,5.282172071756387e-7
2.51,4.688062086120288e-7
2.54,4.1712213892495685e-7
2.5699999999999994,3.7204397749367485e-7
2.5999999999999996,3.326281699111517e-7
2.63,2.980784213092518e-7
2.66,2.677209591132104e-7
2.6899999999999995,2.409842202532729e-7
2.7199999999999998,2.173821271769888e-7
2.75,1.96500282592914e-7
2.7799999999999994,1.7798454422246775e-7
2.8099999999999996,1.6153154529310824e-7
2.84,1.46880809812304e-7
2.87,1.3380817824210694e-7
2.8999999999999995,1.221203125787698e-7
2.9299999999999997,1.1165009272460457e-7
2.96,1.0225275059337562e-7
2.9899999999999993,9.380261629024164e-8
3.0199999999999996,8.619037328741105e-8
3.05,7.932073785114865e-8
3.08,7.311049290628969e-8
3.1099999999999994,6.748681847160214e-8
3.1399999999999997,6.238587138232315e-8
3.17,5.775157401646873e-8
3.1999999999999993,5.353457959631582e-8
3.2299999999999995,4.9691386402636915e-8
3.26,4.6183578011232983e-8
3.29,4.297717037048975e-8
3.3199999999999994,4.004204963683873e-8
3.3499999999999996,3.735148725540424e-8
3.38,3.488172091030804e-8
3.41,3.261159174952483e-8
3.4399999999999995,3.052222977546684e-8
3.4699999999999998,2.859678053557077e-8
3.5,2.6820167288890332e-8
3.5299999999999994,2.517888369932525e-8
3.5599999999999996,2.3660812841875856e-8
3.59,2.225506892813542e-8
3.62,2.095185868100641e-8
3.6499999999999995,1.9742359730890795e-8
3.6799999999999997,1.861861378104005e-8
3.71,1.757343260785038e-8
3.7399999999999993,1.6600315232616735e-8
3.7699999999999996,1.5693374831697102e-8
3.8,1.4847274148619058e-8
3.83,1.4057168339623566e-8
3.8599999999999994,1.331865432785181e-8
3.8899999999999997,1.2627725864658248e-8
3.92,1.198073360204159e-8
3.9499999999999993,1.1374349571538231e-8
3.9799999999999995,1.0805535542696324e-8


==> figures/fieldMomentumNoiseCorrs/XipiXipiErfcData.csv <==
-4.,1.2880969555046516e-13
-3.97,1.3554674717115755e-13
-3.94,1.4272564389096063e-13
-3.91,1.503818739057391e-13
-3.88,1.5855428803738996e-13
-3.85,1.672854647129017e-13
-3.82,1.766221194314323e-13
-3.79,1.866155647222626e-13
-3.76,1.9732222741630287e-13
-3.73,2.088042316516663e-13
-3.7,2.211300552307765e-13
-3.67,2.343752723464848e-13
-3.64,2.4862339230909787e-13
-3.61,2.6396680981181534e-13
-3.58,2.8050788248607044e-13
-3.55,2.9836015466959363e-13
-3.52,3.1764974928770886e-13
-3.49,3.385169533307507e-13
-3.46,3.6111802663114277e-13
-3.43,3.856272686152337e-13
-3.4,4.122393835847187e-13
-3.37,4.41172192035648e-13
-3.34,4.726697437688421e-13
-3.31,5.070058983385865e-13
-3.2800000000000002,5.444884500399586e-13
-3.25,5.854638885277063e-13
-3.2199999999999998,6.303229027544111e-13
-3.19,6.79506755774954e-13
-3.16,7.335146817800815e-13
-3.13,7.929124853354243e-13
-3.1,8.583425572560734e-13
-3.0700000000000003,9.305355627180672e-13
-3.04,1.0103241102907628e-12
-3.01,1.0986587632731136e-12
-2.98,1.1966268416871904e-12
-2.95,1.305474540898946e-12
-2.92,1.4266330096117158e-12
-2.89,1.5617491619005301e-12
-2.8600000000000003,1.7127221626352174e-12
-2.83,1.8817467274108266e-12
-2.8,2.0713646266706363e-12
-2.77,2.284526090160637e-12
-2.74,2.5246631869959817e-12
-2.71,2.7957777270763977e-12
-2.68,3.10254681336114e-12
-2.6500000000000004,3.450449903510458e-12
-2.62,3.845922148576932e-12
-2.59,4.296539916329378e-12
-2.56,4.811245837812901e-12
-2.5300000000000002,5.400622517496619e-12
-2.5,6.077226323130617e-12
-2.4699999999999998,6.855995555528156e-12
-2.44,7.754750915467316e-12
-2.41,8.794810960785197e-12
-2.38,1.0001750976304087e-11
-2.35,1.1406341495500351e-11
-2.3200000000000003,1.3045712339990012e-11
-2.29,1.4964800647943432e-11
-2.26,1.7218157570352053e-11
-2.23,1.9872209304684502e-11
-2.2,2.3008095387449705e-11
-2.17,2.6725242650046105e-11
-2.14,3.114587957497806e-11
-2.1100000000000003,3.642075646368355e-11
-2.08,4.273641650989859e-11
-2.05,5.0324467817641036e-11
-2.02,5.947344501180214e-11
-1.9900000000000002,7.05440326751576e-11
-1.96,8.398866667880927e-11
-1.9300000000000002,1.0037685421280863e-10
-1.9,1.2042798698184832e-10
-1.87,1.4505400266977194e-10
-1.8399999999999999,1.7541502921939463e-10
-1.81,2.1299219180509865e-10
-1.7800000000000002,2.5968319202652407e-10
-1.75,3.179281506001307e-10
-1.7200000000000002,3.9087582907339815e-10
-1.69,4.826038456373115e-10
-1.6600000000000001,5.984112832188666e-10
-1.63,7.452086092685198e-10
-1.6,9.320387125564977e-10
-1.5700000000000003,1.1707750026650866e-9
-1.54,1.4770591136129953e-9
-1.5100000000000002,1.8715634537661864e-9
-1.48,2.381694903707615e-9
-1.4500000000000002,3.043898454100764e-9
-1.42,3.906777669786338e-9
-1.3900000000000001,5.035328207949241e-9
-1.3600000000000003,6.516688797382499e-9
-1.33,8.467961240418398e-9
-1.3000000000000003,1.1046850552940282e-8
-1.27,1.4466145896293932e-8
-1.2400000000000002,1.9013425205700697e-8
-1.21,2.5077850256766848e-8
-1.1800000000000002,3.31865602175956e-8
-1.15,4.405401379249654e-8
-1.12,5.8648722997469673e-8
-1.0900000000000003,7.828321998244988e-8
-1.06,1.0473485571885605e-7
-1.0300000000000002,1.4040718814944537e-7
-1.,1.885442912054532e-7
-0.9700000000000002,2.535132622183866e-7
-0.94,3.411733834789545e-7
-0.9100000000000001,4.593535084905255e-7
-0.8799999999999999,6.184617680560557e-7
-0.8500000000000001,8.322527755373651e-7
-0.8200000000000003,1.1187758813416154e-6
-0.79,1.5015219010548188e-6
-0.7600000000000002,2.0107727889913456e-6
-0.73,2.6851361384401187e-6
-0.7000000000000002,3.57321112276213e-6
-0.6699999999999999,4.735281812130929e-6
-0.6400000000000001,6.24486617910186e-6
-0.6100000000000003,8.189865542687067e-6
-0.5800000000000001,0.000010672964925735185
-0.5500000000000003,0.000013810841129286924
-0.52,0.000017731661195337326
-0.4900000000000002,0.000022570326354497563
-0.45999999999999996,0.00002846096903790161
-0.43000000000000016,0.000035526378379256873
-0.40000000000000036,0.000043864341558094564
-0.3700000000000001,0.000053531354636050045
-0.3400000000000003,0.00006452475561466617
-0.31000000000000005,0.00007676499931270321
-0.28000000000000025,0.0000900804155863172
-0.25,0.00010419721719467252
-0.2200000000000002,0.00011873758427064979
-0.18999999999999995,0.00013322820758115977
-0.16000000000000014,0.00014712065618466201
-0.13000000000000034,0.00015982339985821416
-0.10000000000000009,0.0001707434581591815
-0.07000000000000028,0.00017933378950865976
-0.040000000000000036,0.00018514106892673416
-0.010000000000000231,0.0001878478036033321
0.019999999999999574,0.00018730304670143915
0.04999999999999982,0.00018353732758005737
0.08000000000000007,0.00017675961560635148
0.10999999999999943,0.00016733676410311804
0.13999999999999968,0.00015575842174215507
0.16999999999999993,0.00014259235426808742
0.20000000000000018,0.00012843613934103247
0.22999999999999954,0.00011387115602081013
0.2599999999999998,0.00009942380031118466
0.29000000000000004,0.00008553721764593165
0.3200000000000003,0.00007255494280736393
0.34999999999999964,0.000060716056636287714
0.3799999999999999,0.00005016009197447357
0.41000000000000014,0.000040939096051665206
0.4399999999999995,0.00003303399234037565
0.46999999999999975,0.00002637258487380412
0.5,0.000020847057039605043
0.5300000000000002,0.000016329469070360237
0.5599999999999996,0.0000126844129206658
0.5899999999999999,9.778542933192108e-6
0.6200000000000001,7.487116088292594e-6
0.6499999999999995,5.69793720395429e-6
0.6799999999999997,4.313230114310132e-6
0.71,3.2499776823391676e-6
0.7400000000000002,2.4392269433830388e-6
0.7699999999999996,1.8247724195716476e-6
0.7999999999999998,1.3615350688094244e-6
0.8300000000000001,1.0138627082182507e-6
0.8599999999999994,7.538991681626903e-7
0.8899999999999997,5.601075045105263e-7
0.9199999999999999,4.1598730750862267e-7
0.9500000000000002,3.0899543765007163e-7
0.9799999999999995,2.2966047525275657e-7
1.0099999999999998,1.7087078512468689e-7
1.04,1.2731170283604224e-7
1.0699999999999994,9.502679580185903e-8
1.0999999999999996,7.107983525476407e-8
1.13,5.329691297334367e-8
1.1600000000000001,4.0071317918542566e-8
1.1899999999999995,3.0216912569999126e-8
1.2199999999999998,2.2858580516189602e-8
1.25,1.735075357781869e-8
1.2799999999999994,1.3217048339031774e-8
1.3099999999999996,1.0105674149506096e-8
1.3399999999999999,7.75656506379574e-9
1.37,5.977191573004069e-9
1.3999999999999995,4.62477786705564e-9
1.4299999999999997,3.593234737743457e-9
1.46,2.8035579149928715e-9
1.4900000000000002,2.1967700906334415e-9
1.5199999999999996,1.7287288438141915e-9
1.5499999999999998,1.3663030405657225e-9
1.58,1.0845531302577148e-9
1.6099999999999994,8.646483415879169e-10
1.6399999999999997,6.923253037398475e-10
1.67,5.567449655182169e-10
1.7000000000000002,4.4964296274879786e-10
1.7299999999999995,3.646965616197022e-10
1.7599999999999998,2.9705175463221346e-10
1.79,2.4296903786752513e-10
1.8199999999999994,1.9955734139186078e-10
1.8499999999999996,1.6457357782032414e-10
1.88,1.3627121917939345e-10
1.9100000000000001,1.1328549855485524e-10
1.9399999999999995,9.454616064682353e-11
1.9699999999999998,7.921091666564676e-11
2.,6.661453421344107e-11
2.0299999999999994,5.622976359557593e-11
2.0599999999999996,4.7637251826964666e-11
2.09,4.050230197365452e-11
2.12,3.455686212665745e-11
2.1499999999999995,2.958552198929663e-11
2.1799999999999997,2.5414590128962233e-11
2.21,2.190354669799019e-11
2.24,1.8938333550091895e-11
2.2699999999999996,1.6426069966281418e-11
2.3,1.429087791891815e-11
2.33,1.2470573540233167e-11
2.3599999999999994,1.091403690275589e-11
2.3899999999999997,9.579114595565806e-12
2.42,8.430942064561828e-12
2.45,7.440597657815647e-12
2.4799999999999995,6.5840195706383415e-12
2.51,5.841131764935471e-12
2.54,5.1951365267983965e-12
2.5699999999999994,4.63194016609846e-12
2.5999999999999996,4.139685584460135e-12
2.63,3.7083706924584335e-12
2.66,3.3295360785040224e-12
2.6899999999999995,2.9960086648195634e-12
2.7199999999999998,2.7016907533001247e-12
2.75,2.441385968339118e-12
2.7799999999999994,2.2106552719533947e-12
2.8099999999999996,2.0056975524984187e-12
2.84,1.8232503454691337e-12
2.87,1.660507088742962e-12
2.8999999999999995,1.5150479919246747e-12
2.9299999999999997,1.3847821421842034e-12
2.96,1.2678989068472311e-12
2.9899999999999993,1.162827046033905e-12
3.0199999999999996,1.0682002343271488e-12
3.05,9.828279223122238e-13
3.08,9.056706575693156e-13
3.1099999999999994,8.35819135563527e-13
3.1399999999999997,7.724763847926519e-13
3.17,7.149425785601796e-13
3.1999999999999993,6.626020651468608e-13
3.2299999999999995,6.149122681949289e-13
3.26,5.713941692746244e-13
3.29,5.316241313715055e-13
3.3199999999999994,4.952268610709429e-13
3.3499999999999996,4.618693395945862e-13
3.38,4.312555797523012e-13
3.41,4.031220882849822e-13
3.4399999999999995,3.7723393177473104e-13
3.4699999999999998,3.533813199358024e-13
3.5,3.313766331990193e-13
3.5299999999999994,3.1105183249705174e-13
3.5599999999999996,2.9225619840425014e-13
3.59,2.7485435457082777e-13
3.62,2.5872453697034897e-13
3.6499999999999995,2.437570760312328e-13
3.6799999999999997,2.298530634360781e-13
3.71,2.1692317936374044e-13
3.7399999999999993,2.048866593455363e-13
3.7699999999999996,1.9367038279678828e-13
3.8,1.832080677496633e-13
3.83,1.7343955841857445e-13
3.8599999999999994,1.643101940303147e-13
3.8899999999999997,1.5577024889542216e-13
3.92,1.477744350190342e-13
3.9499999999999993,1.4028145969290435e-13
3.9799999999999995,1.3325363148446142e-13


==> figures/fieldMomentumNoiseCorrs/dotXidotXiErfcData.csv <==
-4.,-4.081047413766442e-9
-3.97,-4.403836991891985e-9
-3.94,-4.756771260510464e-9
-3.91,-5.143076915948901e-9
-3.88,-5.566368652561322e-9
-3.85,-6.0307008332556295e-9
-3.82,-6.540626807242187e-9
-3.79,-7.101266872059275e-9
-3.76,-7.718386147958933e-9
-3.73,-8.39848476095077e-9
-3.7,-9.148901263114681e-9
-3.67,-9.97793222373902e-9
-3.64,-1.0894970437354719e-8
-3.61,-1.1910664931009119e-8
-3.58,-1.3037106680448437e-8
-3.55,-1.4288043189016492e-8
-3.52,-1.567913094832685e-8
-3.49,-1.722822569820265e-8
-3.46,-1.895572419599198e-8
-3.43,-2.0884962543170322e-8
-3.4,-2.3042682878602694e-8
-3.37,-2.545958088213323e-8
-3.34,-2.8170949224005832e-8
-3.31,-3.121743522838445e-8
-3.2800000000000002,-3.4645934109875046e-8
-3.25,-3.8510645475171126e-8
-3.2199999999999998,-4.287432323748513e-8
-3.19,-4.780975883088715e-8
-3.16,-5.340154403825094e-8
-3.13,-5.974817043491148e-8
-3.1,-6.696453478710303e-8
-3.0700000000000003,-7.518493505812646e-8
-3.04,-8.456666059873779e-8
-3.01,-9.52943035287794e-8
-2.98,-1.0758494148475385e-7
-2.95,-1.2169442168663434e-7
-2.92,-1.3792488207778783e-7
-2.89,-1.5663394603397403e-7
-2.8600000000000003,-1.7824584209917493e-7
-2.83,-2.0326494760278447e-7
-2.8,-2.3229231176109035e-7
-2.77,-2.660458617823597e-7
-2.74,-3.0538517321877635e-7
-2.71,-3.5134193590482516e-7
-2.68,-4.051573285933285e-7
-2.6500000000000004,-4.683285929200606e-7
-2.62,-5.426661346021456e-7
-2.59,-6.303648588913726e-7
-2.56,-7.340927835800547e-7
-2.5300000000000002,-8.571016693525505e-7
-2.5,-1.0033654715525113e-6
-2.4699999999999998,-1.177754083665491e-6
-2.44,-1.3862519711772786e-6
-2.41,-1.6362340627090678e-6
-2.38,-1.9368148754321356e-6
-2.35,-2.299291571852444e-6
-2.3200000000000003,-2.7377078376746025e-6
-2.29,-3.2695735957928424e-6
-2.26,-3.916786314045706e-6
-2.23,-4.706813820245466e-6
-2.2,-5.674217327096048e-6
-2.17,-6.862618320372553e-6
-2.14,-8.327246194963077e-6
-2.1100000000000003,-0.000010138247912666507
-2.08,-0.000012385000356295604
-2.05,-0.000015181746885720764
-2.02,-0.0000186749782091857
-1.9900000000000002,-0.000023053152611520305
-1.96,-0.000028559485455448446
-1.9300000000000002,-0.00003550887835684942
-1.9,-0.00004431035712761852
-1.87,-0.00005549690647818465
-1.8399999999999999,-0.00006976524646150163
-1.81,-0.00008802900506313792
-1.7800000000000002,-0.00011148998251324202
-1.75,-0.00014173390038535615
-1.7200000000000002,-0.000180858882277213
-1.69,-0.00023165074485776815
-1.6600000000000001,-0.0002978168247879348
-1.63,-0.0003843057748978929
-1.6,-0.0004977403346667228
-1.5700000000000003,-0.0006470059653083412
-1.54,-0.0008440521556177463
-1.5100000000000002,-0.0011049843416482213
-1.48,-0.0014515528813668858
-1.4500000000000002,-0.0019131841862925205
-1.42,-0.002529751319088593
-1.3900000000000001,-0.0033553514752720313
-1.3600000000000003,-0.004463451262123495
-1.33,-0.005953884275570131
-1.3000000000000003,-0.007962347122419586
-1.27,-0.010673248546217033
-1.2400000000000002,-0.01433703071476566
-1.21,-0.01929340954833314
-1.1800000000000002,-0.026002375455386882
-1.15,-0.03508525113155684
-1.12,-0.04737859661264135
-1.0900000000000003,-0.06400423294203866
-1.06,-0.08645902977968684
-1.0300000000000002,-0.11672820830400149
-1.,-0.15742549522688465
-0.9700000000000002,-0.21196215004982732
-0.94,-0.28474414865426845
-0.9100000000000001,-0.38139195052452163
-0.8799999999999999,-0.5089694648669272
-0.8500000000000001,-0.6761971746179002
-0.8200000000000003,-0.8936080541902812
-0.79,-1.173583677041071
-0.7600000000000002,-1.5301822651841281
-0.73,-1.978642824935829
-0.7000000000000002,-2.53442470831741
-0.6699999999999999,-3.211628223337445
-0.6400000000000001,-4.020651338016251
-0.6100000000000003,-4.964985611947412
-0.5800000000000001,-6.037158063840982
-0.5500000000000003,-7.213998879850978
-0.52,-8.451661626149203
-0.4900000000000002,-9.681128793922468
-0.45999999999999996,-10.805257925334391
-0.43000000000000016,-11.698686041486832
-0.40000000000000036,-12.212004308970643
-0.3700000000000001,-12.18141771541827
-0.3400000000000003,-11.444510502173157
-0.31000000000000005,-9.861706824674341
-0.28000000000000025,-7.3416227340492375
-0.25,-3.8669754003278443
-0.2200000000000002,0.4835812239520907
-0.18999999999999995,5.522936604813249
-0.16000000000000014,10.957078650196337
-0.13000000000000034,16.403693945461043
-0.10000000000000009,21.42781973182594
-0.07000000000000028,25.59094129372126
-0.040000000000000036,28.506515557611706
-0.010000000000000231,29.892645811214937
0.019999999999999574,29.612299237466193
0.04999999999999982,27.6933426643024
0.08000000000000007,24.324443751821015
0.10999999999999943,19.82765146776115
0.13999999999999968,14.613030117472388
0.16999999999999993,9.123938539781955
0.20000000000000018,3.782695690071159
0.22999999999999954,-1.0546611024799253
0.2599999999999998,-5.128561440670731
0.29000000000000004,-8.288653201658768
0.3200000000000003,-10.490220459577001
0.34999999999999964,-11.777979712727474
0.3799999999999999,-12.26231497089624
0.41000000000000014,-12.093094141730665
0.4399999999999995,-11.435314914193839
0.46999999999999975,-10.449434742840463
0.5,-9.277618339275033
0.5300000000000002,-8.036050054494101
0.5599999999999996,-6.81231645410003
0.5899999999999999,-5.666615334768898
0.6200000000000001,-4.635358888703889
0.6499999999999995,-3.735931615501328
0.6799999999999997,-2.971653021234247
0.71,-2.3363189655617878
0.7400000000000002,-1.817984996071689
0.7699999999999996,-1.4018778063008346
0.7999999999999998,-1.0724697740721645
0.8300000000000001,-0.8148348297872431
0.8599999999999994,-0.6154372173802429
0.8899999999999997,-0.4625048497553054
0.9199999999999999,-0.3461203988076073
0.9500000000000002,-0.2581367859067778
0.9799999999999995,-0.19199638745900688
1.0099999999999998,-0.142508943189248
1.04,-0.10562353842012712
1.0699999999999994,-0.07821533401350035
1.0999999999999996,-0.05789744104389176
1.13,-0.04286160977786751
1.1600000000000001,-0.03174733915662824
1.1899999999999995,-0.02353681776332463
1.2199999999999998,-0.017472143609501736
1.25,-0.012991063540655809
1.2799999999999994,-0.0096776913875546
1.3099999999999996,-0.007225087788278316
1.3399999999999999,-0.005407077859425612
1.37,-0.004057167636772156
1.3999999999999995,-0.0030528567163773434
1.4299999999999997,-0.0023040168695562272
1.46,-0.0017443124345678804
1.4900000000000002,-0.001324883108829679
1.5199999999999996,-0.0010097016292572277
1.5499999999999998,-0.0007721668545128151
1.58,-0.000592605483381383
1.6099999999999994,-0.00045644066523065985
1.6399999999999997,-0.0003528493478637902
1.67,-0.0002737774672461778
1.7000000000000002,-0.0002132170244463551
1.7299999999999995,-0.00016667481963105615
1.7599999999999998,-0.00013078163044619626
1.79,-0.0001030034537614649
1.8199999999999994,-0.00008142982368739118
1.8499999999999996,-0.00006461547068100574
1.88,-0.000051463927674195496
1.9100000000000001,-0.00004114078119486405
1.9399999999999995,-0.00003300905312663071
1.9699999999999998,-0.000026580945901044618
2.,-0.000021481713072942
2.0299999999999994,-0.000017422535594147765
2.0599999999999996,-0.000014180102896188424
2.09,-0.00001158119823004572
2.12,-9.49102863299738e-6
2.1499999999999995,-7.804364328019829e-6
2.1799999999999997,-6.438791597576524e-6
2.21,-5.329559909667496e-6
2.24,-4.425634974533294e-6
2.2699999999999996,-3.6866665406401354e-6
2.3,-3.080652024244201e-6
2.33,-2.5821309460813207e-6
2.3599999999999994,-2.170785446653526e-6
2.3899999999999997,-1.830352348436117e-6
2.42,-1.5477749200506169e-6
2.45,-1.3125396011908527e-6
2.4799999999999995,-1.1161558409229092e-6
2.51,-9.517469984375847e-7
2.54,-8.137276693414555e-7
2.5699999999999994,-6.97548457285599e-7
2.5999999999999996,-5.99493525825178e-7
2.63,-5.165195687345688e-7
2.66,-4.4612737226321854e-7
2.6899999999999995,-3.862590937797462e-7
2.7199999999999998,-3.3521588656568673e-7
2.75,-2.9159166505391633e-7
2.7799999999999994,-2.542197080777166e-7
2.8099999999999996,-2.2212950015155262e-7
2.84,-1.9451175850961852e-7
2.87,-1.7069002177659456e-7
2.8999999999999995,-1.5009751168961547e-7
2.9299999999999997,-1.3225824295811327e-7
2.96,-1.1677156389038763e-7
2.9899999999999993,-1.0329948131993435e-7
3.0199999999999996,-9.155620813352208e-8
3.05,-8.129960262474967e-8
3.08,-7.232404985885166e-8
3.1099999999999994,-6.445458825939809e-8
3.1399999999999997,-5.75420327941262e-8
3.17,-5.145891976621773e-8
3.1999999999999993,-4.6096127600028355e-8
3.2299999999999995,-4.1360054542251016e-8
3.26,-3.717025780332808e-8
3.29,-3.345747271787061e-8
3.3199999999999994,-3.0161949251014895e-8
3.3499999999999996,-2.7232051109151013e-8
3.38,-2.462307450542881e-8
3.41,-2.2296249046928848e-8
3.4399999999999995,-2.0217892521191725e-8
3.4699999999999998,-1.83586935093517e-8
3.5,-1.669310177618833e-8
3.5299999999999994,-1.5198809251037297e-8
3.5599999999999996,-1.3856307355383964e-8
3.59,-1.2648508789353359e-8
3.62,-1.1560423837512027e-8
3.6499999999999995,-1.0578882868151458e-8
3.6799999999999997,-9.692298039435335e-9
3.71,-8.890458339205551e-9
3.7399999999999993,-8.164353012599636e-9
3.7699999999999996,-7.506019205404549e-9
3.8,-6.908410296428795e-9
3.83,-6.36528191679157e-9
3.8599999999999994,-5.871093290422004e-9
3.8899999999999997,-5.420921241197207e-9
3.92,-5.0103858252273705e-9
3.9499999999999993,-4.635585436606075e-9
3.9799999999999995,-4.2930401173402496e-9


==> figures/massdep/ArctanNoiseAmplVSmassData.csv <==
0.,8.39932499393622
0.003,8.172333628164225
0.006,7.959758554666193
0.009000000000000001,7.744107001725977
0.012,7.534000627244966
0.015,7.329414358152335
0.018000000000000002,7.130008426042499
0.021,6.935862990896985
0.024,6.746674168001437
0.027,6.562396954833483
0.03,6.382909740697643
0.033,6.207727723522894
0.036000000000000004,6.037475885089153
0.039,5.871665939831502
0.042,5.7102018332308955
0.045,5.552945847676835
0.048,5.399812971701706
0.05,5.299958192555746


==> figures/massdep/ErfNoiseAmplVSmassData2.csv <==
0.,9.002775661639623
0.003,8.758371777584962
0.006,8.520263555930528
0.009000000000000001,8.28829689408163
0.012,8.062321279524934
0.015,7.842189710102039
0.018000000000000002,7.627758615958928
0.021,7.418887783163572
0.024,7.21544027894215
0.027,7.017282378488181
0.03,6.8242834934059
0.033,6.636316101536517
0.036000000000000004,6.453255678420804
0.039,6.274980630145832
0.042,6.1013722276745455
0.045,5.932314542503763
0.048,5.767694383816835
0.05,5.660358220370341


==> figures/massdep/ErfNoiseAmplVSmassMu0025Data.csv <==
0.,9.001944297831336
0.005,8.581867438827167
0.01,8.180439446861792
0.015,7.796871713986338
0.02,7.430407442684382
0.025,7.080320419654614
0.03,6.745913835320007
0.035,6.426519146858928
0.04,6.121494983282254
0.045,5.830226091053429
0.05,5.552122318837437


==> figures/massdep/ErfNoiseAmplVSmassMu0030Data.csv <==
0.,9.002775661639623
0.005,8.598943032254704
0.01,8.212313348147177
0.015,7.842189710102039
0.02,7.487902106623161
0.025,7.148806424374242
0.03,6.8242834934059
0.035,6.5137381660768865
0.04,6.216598428342453
0.045,5.932314542503763
0.05,5.660358220370341


==> figures/massdep/ErfNoiseAmplVSmassMu0050Data.csv <==
0.,9.007580937769523
0.005,8.64851383242783
0.01,8.302976343845621
0.015,7.970485782715068
0.02,7.650575795492921
0.025,7.342795838925703
0.03,7.046710670672862
0.035,6.76189985555681
0.04,6.487957286982933
0.045,6.224490723084423
0.05,5.9711213371602145


==> figures/massdep/ErfcNormVSmassMu=005.csv <==
0.,9.008036335154825
0.005,8.647548312814033
0.01,8.300713382819596
0.015,7.967040374084289
0.02,7.646056401519618
0.025,7.337303919674416
0.03,7.040341385722749
0.035,6.754742567535333
0.04,6.480095009620774
0.045,6.216001309318919
0.05,5.962078118840289


==> figures/massdep/ErfcNormVSmassMu=010.csv <==
0.,9.029787796090266
0.005,8.730396864945948
0.01,8.440329968841118
0.015,8.159319377173677
0.02,7.887098831093381
0.025,7.623409344250397
0.03,7.367999486016098
0.035,7.120624471030392
0.04,6.88104634933475
0.045,6.649034144314705
0.05,6.424363012904722


==> figures/massdep/ErfcNormVSmassMu=015.csv <==
0.,9.06827900288856
0.005,8.803771820982476
0.01,8.546517817107086
0.015,8.296275654925536
0.02,8.052917927681404
0.025,7.816257335936978
0.03,7.5861000350653605
0.035,7.362288692804462
0.04,7.144649075121305
0.045,6.933041556206263
0.05,6.727299532967382


==> figures/massdep/GaussianNoiseAmplVSmassData.csv <==
0.,9.000141679441366
0.005,8.449716384841054
0.01,7.931765844551304
0.015,7.444439347671105
0.02,6.985988201015278
0.025,6.554760281549678
0.03,6.149194871058375
0.035,5.76781775883183
0.04,5.409236598862598
0.045,5.072136508697614
0.05,4.755275897727609


==> figures/massdep/GaussianNoiseNormVSmass.csv <==
0.,9.000591699993569
0.001,8.900145213763317
0.002,8.80077553723186
0.003,8.702471560192846
0.004,8.605222282940318
0.005,8.509016815048987
0.006,8.41384437552596
0.007,8.319694288814473
0.008,8.226555988222005
0.009000000000000001,8.134419015411936
0.01,8.043273002295045
0.011,7.953107698819831
0.012,7.86391294116603
0.013000000000000001,7.775678700417915
0.014,7.688395014292786
0.015,7.60205203088523
0.016,7.516639996797219
0.017,7.43214925777823
0.018000000000000002,7.348570253798199
0.019,7.265893520860448
0.02,7.184109691084448
0.021,7.103209488893825
0.022,7.023183732068276
0.023,6.9440233303510155
0.024,6.865719284558912
0.025,6.788262685711896
0.026000000000000002,6.711644714117639
0.027,6.635856777610173
0.028,6.5608899547061315
0.029,6.486735825462759
0.03,6.4133859209953386
0.031,6.3408318550908405
0.032,6.269065326434358
0.033,6.198078115812399
0.034,6.1278620891943545
0.035,6.058409191966018
0.036000000000000004,5.989711451977767
0.037,5.9217609760248235
0.038,5.854549827433042
0.039,5.788070521205696
0.04,5.722315275457989
0.041,5.657276511206552
0.042,5.592946726637191
0.043000000000000003,5.529318491672704
0.044,5.466384455669404
0.045,5.404137340587039
0.046,5.342569941993456
0.047,5.281675127812043
0.048,5.2214458384843505
0.049,5.161875085597177
0.05,5.1029559514206735


==> figures/massdep/TanhNoiseAmplVSmassData.csv <==
0.,9.00264358104538
0.003,8.758372284596536
0.006,8.520389067440892
0.009000000000000001,8.288540136187258
0.012,8.062675276966047
0.015,7.8426477759390565
0.018000000000000002,7.628314341631574
0.021,7.41953502883397
0.024,7.2161731641340126
0.027,7.018095273030873
0.03,6.8251710085990815
0.033,6.637273081670826
0.036000000000000004,6.454277192505563
0.039,6.276061963916771
0.042,6.102508905473012
0.045,5.933502230066785
0.048,5.768928971526426
0.05,5.661621884425811


==> figures/massdep/prefacMuEpsilonDat.csv <==
0.,9.
0.005,8.73438255353664
0.01,8.47660428794725
0.015,8.226433845097816
0.02,7.983646694938411
0.025,7.748024933985613
0.03,7.519357089752313
0.035,7.297437930949405
0.04,7.082068283289001
0.045,6.873054850723849
0.05,6.670210041962529


==> figures/massdep/prefacsigmaEpsilonDat.csv <==
0.,9.
0.005,8.535563733383064
0.01,8.095094249627136
0.015,7.677354766159464
0.02,7.281172323371814
0.025,6.90543449109833
0.03,6.549086245052382
0.035,6.211127004451886
0.04,5.890607822515079
0.045,5.586628721938032
0.05,5.298336167872272


==> figures/massdepDecomposedCorrsErfc/CrossCombAmpXiphidotXiphiErfcVSmassData.csv <==
0.,-9.012449062853391e-8
0.003,-8.786931607654945e-8
0.006,-8.566457559766117e-8
0.009000000000000001,-8.351539017981266e-8
0.012,-8.141737383070215e-8
0.015,-7.936937597126728e-8
0.018000000000000002,-7.737242863070648e-8
0.021,-7.542104107916003e-8
0.024,-7.351513647835262e-8
0.027,-7.165480142568015e-8
0.03,-6.984037190238546e-8
0.033,-6.806951236004721e-8
0.036000000000000004,-6.634123067561504e-8
0.039,-6.465455495985317e-8
0.042,-6.300876154163859e-8
0.045,-6.14022950116462e-8
0.048,-5.983594671948715e-8


==> figures/massdepDecomposedCorrsErfc/CrossCombAmpXipiXiphiErfcVSmassData.csv <==
0.,-0.005549726159593087
0.003,-0.023022199101832688
0.006,-0.039644274175231614
0.009000000000000001,-0.05544536662221057
0.012,-0.070454031478052
0.015,-0.08469798604880008
0.018000000000000002,-0.09820413185397539
0.021,-0.11099857604241375
0.024,-0.12310665229314022
0.027,-0.1345529412128001
0.03,-0.14536129024084146
0.033,-0.15555483307353174
0.036000000000000004,-0.16515600861761168
0.039,-0.17418657948415633
0.042,-0.1826676500329974
0.045,-0.19061968397784868
0.048,-0.19806252156204623


==> figures/massdepDecomposedCorrsErfc/CrossCombAmpXipidotXiphiErfcVSmassData.csv <==
0.,2.6609976320948053e-11
0.003,1.1408756362712645e-10
0.006,1.9732733427589478e-10
0.009000000000000001,2.764888297154301e-10
0.012,3.517116147272654e-10
0.015,4.2313147571252513e-10
0.018000000000000002,4.908661076002277e-10
0.021,5.550674063053983e-10
0.024,6.158514350827606e-10
0.027,6.733555501977281e-10
0.03,7.276679623432892e-10
0.033,7.789172691668741e-10
0.036000000000000004,8.272143351157677e-10
0.039,8.726668249330272e-10
0.042,9.15379109125217e-10
0.045,9.554524296204539e-10
0.048,9.929850281502263e-10


==> figures/massdepDecomposedCorrsErfc/NoiseAmpXiphiXiphiErfcVSmassData.csv <==
0.,9.008280000000001
0.003,8.781378935733835
0.006,8.55986197469656
0.009000000000000001,8.343650194440313
0.012,8.132622766658073
0.015,7.926661484839894
0.018000000000000002,7.725650709972863
0.021,7.5294773173173795
0.024,7.338030644238429
0.027,7.151202439071423
0.03,6.968886811003556
0.033,6.790980180951037
0.036000000000000004,6.617381233413276
0.039,6.447990869285518
0.042,6.282712159611394
0.045,6.121450300258398
0.048,5.964112567496685


==> figures/massdepDecomposedCorrsErfc/NoiseAmpXipiXipiErfcVSmassData.csv <==
0.,8.556046890950742e-7
0.003,0.000015090239180565605
0.006,0.000045904126721536435
0.009000000000000001,0.00009211254461504402
0.012,0.00015258918874520345
0.015,0.00022625475767572425
0.018000000000000002,0.0003120799298505386
0.021,0.000409082660566783
0.024,0.0005163264880108842
0.027,0.0006329188910720241
0.03,0.0007580096975243079
0.033,0.0008907895412064792
0.036000000000000004,0.0010304883668582367
0.039,0.0011763739813113998
0.042,0.0013277506497595543
0.045,0.0014839577358661212
0.048,0.0016443683845017761


==> figures/massdepDecomposedCorrsErfc/NoiseAmpdotXidotXiErfcVSmassData.csv <==
0.,0.0005880759939043134
0.003,7.383437498231782e-6
0.006,7.163562740386542e-6
0.009000000000000001,6.953797622777369e-6
0.012,6.687942290223292e-6
0.015,6.496721313142828e-6
0.018000000000000002,6.2961547592776945e-6
0.021,6.108106520408274e-6
0.024,5.926482061185956e-6
0.027,0.00002822789023215755
0.03,0.00001647089071915575
0.033,0.00001601053034910871
0.036000000000000004,0.000014222566641075574
0.039,5.084176471992219e-6
0.042,0.000013522610773752941
0.045,4.781049973090479e-6
0.048,4.634822524773874e-6


==> figures/mudepErfc/ErfcAmplVSmuMass0dot001.csv <==
0.02,8.910777436599904
0.03,8.920598511379783
0.04,8.927937199404248
0.05,8.934661427847253
0.06,8.941234409352855
0.07,8.947896143802966
0.08,8.954788154503706
0.09000000000000001,8.962001699074861
0.1,8.969599557344587


==> figures/mudepErfc/ErfcAmplVSmuMass0dot002.csv <==
0.02,8.821873814179773
0.026000000000000002,8.833225293661473
0.032,8.841847532441117
0.038000000000000006,8.849308469267617
0.044,8.856041361140864
0.05,8.862298965947156
0.05600000000000001,8.86824326938347
0.062,8.873985626654807
0.068,8.879604809138932
0.074,8.885159637602468
0.08,8.890695121924818
0.08600000000000001,8.896247023051494
0.09200000000000001,8.901840742370645
0.098,8.907501678474155
0.1,8.909406724143274


==> figures/mudepErfc/ErfcAmplVSmuMass0dot005.csv <==
0.02,8.560197926171151
0.026000000000000002,8.585537734813931
0.032,8.605019229577584
0.038000000000000006,8.621386365424973
0.044,8.635681051398675
0.05,8.648513844304492
0.05600000000000001,8.6602766088812
0.062,8.671237721325479
0.068,8.68158823342719
0.074,8.691470126651065
0.08,8.700991784089933
0.08600000000000001,8.710238399090642
0.09200000000000001,8.719274732889911
0.098,8.728157967511834
0.1,8.731092805901227


==> figures/mudepErfc/ErfcAmplVSmuZeroMass.csv <==
0.02,9.000533013821904
0.03,9.002775653325735
0.04,9.004877333836536
0.05,9.007580960081587
0.06,9.010887449293648
0.07,9.014798313634659
0.08,9.019315045989742
0.09000000000000001,9.024439446275032
0.1,9.030173569528722


==> figures/mudepErfc/ErfcNormVSmu.csv <==
0.03,8.9785206477891
0.031,8.985624367021117
0.032,8.99089515487073
0.033,8.994784110975306
0.034,8.997703870873094
0.034999999999999996,8.999788507524434
0.036,9.001325184040885
0.037,9.002468197549778
0.038,9.00333176193095
0.039,9.003997116590522
0.04,9.004530998481577
0.040999999999999995,9.004964786055888
0.041999999999999996,9.005349134847641
0.043,9.005693233914593
0.044,9.006013945528071
0.045,9.006317772204397
0.046,9.006614467468077
0.047,9.006908836837674
0.048,9.00720326811811
0.049,9.00750055899771
0.05,9.00780160315246
0.051,9.008106826511678
0.052,9.00841806515537
0.053,9.00873437212206
0.054,9.00905679672626
0.05499999999999999,9.009384541801019
0.055999999999999994,9.009718394604626
0.056999999999999995,9.010058236085335
0.057999999999999996,9.010428851050891
0.059,9.010773512466029
0.06,9.011126246782766
0.061,9.011486401648156
0.062,9.011853808582151
0.063,9.012227816199674
0.064,9.012608449489756
0.065,9.012995672992375
0.066,9.013389234661782
0.067,9.013788944033026
0.068,9.014195030076083
0.069,9.014606900352447
0.06999999999999999,9.01502519685474
0.071,9.0154496332419
0.072,9.015880243987507
0.073,9.0163168575925
0.074,9.016759336802394
0.075,9.017207983279558
0.076,9.017662623746006
0.077,9.018123645016212
0.078,9.018590586547058
0.079,9.019063346907604
0.08,9.019542403140653
0.08099999999999999,9.020027571914362
0.08199999999999999,9.02051873029676
0.08299999999999999,9.021016341416717
0.08399999999999999,9.021519515895884
0.08499999999999999,9.022028918627967
0.086,9.022544431112108
0.087,9.023066050078913
0.088,9.023593797405741
0.089,9.024127560234719
0.09,9.024667503292385
0.091,9.025213862900925
0.092,9.025765885826969
0.093,9.0263239942138
0.094,9.026888287028392
0.095,9.02745850703651
0.096,9.02803508409996
0.097,9.028617762183488
0.098,9.029206560623987
0.099,9.02980140441214
0.1,9.0297644886824
0.11,9.036748875561177
0.12,9.04371068974402
0.13,9.051451056036425
0.14,9.059489731150009
0.15,9.068311437402702
0.16,9.077761209655186
0.16999999999999998,9.087841790850781
0.18,9.098556854292395
0.19,9.109911294601027
0.2,9.121908834021024
0.21000000000000002,9.134554640395681
0.22,9.147853338742282
0.22999999999999998,9.161811537046514
0.24,9.176430444062255
0.25,9.191720111821022
0.26,9.207684515453607
0.27,9.2226
0.28,9.241663471864538
0.29,9.259680504161697
0.3,9.278421298562558
0.31,9.297855709459256
0.32,9.318007845359432
0.33,9.338882058779141
0.34,9.360487124120855
0.35,9.382831324901115
0.36,9.405922490421784
0.37,9.429772452912614
0.38,9.454380713383358
0.39,9.479764836900596
0.39999999999999997,9.505930868855442
0.41,9.5328902092877
0.42,9.560650770346633
0.43,9.589223053052487
0.44,9.618618040522392
0.45,9.648843708698049
0.46,9.67991276381333
0.47,9.711836697977597
0.48,9.744625401808355
0.49,9.778290576670084
0.5,9.812843238130519
0.51,9.848297877404937
0.52,9.884661870514105
0.53,9.921951575853537
0.54,9.96017824310722
0.55,9.99
0.56,10.040647103865918
0.5700000000000001,10.08064169738146
0.5800000000000001,10.12273267735172
0.59,10.165825868042061
0.6,10.209952985438449
0.61,10.255112057192811
0.62,10.301317625254608
0.63,10.34858500185809
0.64,10.398514781174272
0.65,10.447378925835253
0.66,10.497549584377445
0.67,10.5485674679958
0.68,10.60137008907188
0.69,10.655327548548994
0.7,10.710456317343695
0.71,10.766773026933425
0.72,10.824297164819635
0.73,10.88303797211746
0.74,10.943020796856743
0.75,11.00426817559823
0.76,11.066779505818335
0.77,11.130583210574846
0.78,11.195703495437108
0.79,11.262147553634048
0.8,11.329949792696002
0.81,11.399115425887494
0.8200000000000001,11.469668044192229
0.8300000000000001,11.541628057370994
0.8400000000000001,11.615013831260987
0.8500000000000001,11.689846788574913
0.8600000000000001,11.766146318440386
0.87,11.843933243971694
0.88,11.923228312839958
0.89,12.004052437099354
0.9,12.086427413521433
0.91,12.170373287170198
0.92,12.255913645290835
0.9299999999999999,12.343132764354213
0.94,12.431861343355703
0.95,12.522314026144723
0.96,12.611933725648374
0.97,12.711
1.,13.000283405498909


==> figures/mudepErfc/ErfcNormVSmu2.csv <==
0.03,8.9785206477891
0.031,8.985624367021117
0.032,8.99089515487073
0.033,8.994784110975306
0.034,8.997703870873094
0.034999999999999996,8.999788507524434
0.036,9.001325184040885
0.037,9.002468197549778
0.038,9.00333176193095
0.039,9.003997116590522
0.04,9.004530998481577
0.040999999999999995,9.004964786055888
0.041999999999999996,9.005349134847641
0.043,9.005693233914593
0.044,9.006013945528071
0.045,9.006317772204397
0.046,9.006614467468077
0.047,9.006908836837674
0.048,9.00720326811811
0.049,9.00750055899771
0.05,9.00780160315246
0.051,9.008106826511678
0.052,9.00841806515537
0.053,9.00873437212206
0.054,9.00905679672626
0.05499999999999999,9.009384541801019
0.055999999999999994,9.009718394604626
0.056999999999999995,9.010058236085335
0.057999999999999996,9.010428851050891
0.059,9.010773512466029
0.06,9.011126246782766
0.061,9.011486401648156
0.062,9.011853808582151
0.063,9.012227816199674
0.064,9.012608449489756
0.065,9.012995672992375
0.066,9.013389234661782
0.067,9.013788944033026
0.068,9.014195030076083
0.069,9.014606900352447
0.06999999999999999,9.01502519685474
0.071,9.0154496332419
0.072,9.015880243987507
0.073,9.0163168575925
0.074,9.016759336802394
0.075,9.017207983279558
0.076,9.017662623746006
0.077,9.018123645016212
0.078,9.018590586547058
0.079,9.019063346907604
0.08,9.019542403140653
0.08099999999999999,9.020027571914362
0.08199999999999999,9.02051873029676
0.08299999999999999,9.021016341416717
0.08399999999999999,9.021519515895884
0.08499999999999999,9.022028918627967
0.086,9.022544431112108
0.087,9.023066050078913
0.088,9.023593797405741
0.089,9.024127560234719
0.09,9.024667503292385
0.091,9.025213862900925
0.092,9.025765885826969
0.093,9.0263239942138
0.094,9.026888287028392
0.095,9.02745850703651
0.096,9.02803508409996
0.097,9.028617762183488
0.098,9.029206560623987
0.099,9.02980140441214
0.1,9.0297644886824
0.11,9.036748875561177
0.12,9.04371068974402
0.13,9.051451056036425
0.14,9.059489731150009
0.15,9.068311437402702
0.16,9.077761209655186
0.16999999999999998,9.087841790850781
0.18,9.098556854292395
0.19,9.109911294601027
0.2,9.121908834021024
0.21000000000000002,9.134554640395681
0.22,9.147853338742282
0.22999999999999998,9.161811537046514
0.24,9.176430444062255
0.25,9.191720111821022
0.26,9.207684515453607
0.28,9.241663471864538
0.29,9.259680504161697
0.3,9.278421298562558
0.31,9.297855709459256
0.32,9.318007845359432
0.33,9.338882058779141
0.34,9.360487124120855
0.35,9.382831324901115
0.36,9.405922490421784
0.37,9.429772452912614
0.38,9.454380713383358
0.39999999999999997,9.505930868855442
0.41,9.5328902092877
0.43,9.589223053052487
0.44,9.618618040522392
0.45,9.648843708698049
0.46,9.67991276381333
0.47,9.711836697977597
0.48,9.744625401808355
0.49,9.778290576670084
0.5,9.812843238130519
0.51,9.848297877781468
0.52,9.884661870514108
0.53,9.921951575853566
0.54,9.96017824310722
0.55,10.058832599474876
0.56,10.08064710386596
0.5700000000000001,10.080610612881337
0.5800000000000001,10.122716426030303
0.59,10.165825583741965
0.6,10.209953409993755
0.61,10.255112279947381
0.62,10.301317717084554
0.63,10.348584362801478
0.64,10.39692745493962
0.65,10.447378925835306
0.67,10.5485674679958
0.68,10.601370089072491
0.69,10.655327548550522
0.7,10.710456317343695
0.71,10.766773063013627
0.72,10.824297092877863
0.73,10.883038001678816
0.74,10.943020801469956
0.75,11.004268175598288
0.76,11.066779505818463
0.77,11.130583210574846
0.78,11.195704732663213
0.79,11.262147553630317
0.8,11.329949792695988
0.81,11.399115425887494
0.82,11.469668064586305
0.83,11.541627858093992
0.84,11.615013836967004
0.85,11.689846888938836
0.86,11.766146319158436
0.87,11.8439332439748
0.88,11.923228312832682
0.89,12.004052437099311
0.9,12.086427413521909
0.91,12.17037332492285
0.92,12.255913098474114
0.93,12.343132788893886
0.9400000000000001,12.431861348685448
0.95,12.522314026142428
0.96,12.611933725649568
1.,13.000283292189426


==> figures/mudepErfc/ErfcNormVSmuIRapp.csv <==
0.03,8.97552353342657
0.031,8.982443107851156
0.032,8.98752395270526
0.033,8.991217124729598
0.034,8.993935214694368
0.034999999999999996,8.99581230329174
0.036,8.997135508264549
0.037,8.998059166569988
0.038,8.998697267618859
0.039,8.999131254179167
0.04,8.999427777404069
0.040999999999999995,8.99961826341346
0.041999999999999996,8.99975319221944
0.043,8.999841916698482
0.044,8.999900704829464
0.045,8.999937656242125
0.046,8.99996092297679
0.047,8.999975836871368
0.048,8.999984789347419
0.049,8.999990573787928
0.05,8.999994081425616
0.051,8.99999573948931
0.061,9.000007654763072
0.071,8.999998682086241
0.08099999999999999,8.999998230174254
0.091,8.999998141505126
0.11,8.999996659607948
0.12,8.999996151591304
0.13,9.
0.14,8.999995825780326
0.15,8.999994031430125
0.16,8.999993422189732
0.16999999999999998,8.99999229007506
0.18,8.999991120231893
0.19,8.999990321969584
0.2,8.999989188388195
0.21000000000000002,8.99998817610746
0.22,8.999987077635168
0.22999999999999998,8.999987423862528
0.24,8.999984642834189
0.25,8.999983500183827
0.26,8.999981998543483
0.27,8.999979127672193
0.28,8.999979127672193
0.29,8.99996828065921
0.3,8.999977914706545
0.31,8.999974583318554
0.32,8.999973265679712
0.33,8.999971019595556
0.34,8.999969043404686
0.35,8.999967342390287
0.36,8.999965417393277
0.37,8.999966382145598
0.38,8.99996197943623
0.39,8.999979878075075
0.39999999999999997,8.999956961863063
0.41,8.999955253312763
0.42,8.99998
0.43,8.999950684499344
0.44,8.999948957166433
0.45,8.999945924463464
0.46,8.999943113197562
0.47,8.999941005975527
0.48,8.999949161893788
0.49,8.999936188818854
0.5,8.99993333619988
0.51,8.999931643047297
0.52,8.999927890050223
0.53,8.999925099621086
0.54,8.999922156162114
0.55,9.
0.56,9.
0.5700000000000001,8.999913355176627
0.5800000000000001,8.999910304821222
0.59,8.999906922737939
0.6,8.999904305162755
0.61,8.999900918979236
0.62,8.999897567856928
0.63,8.999894143815837
0.64,8.9998907833108
0.65,9.00060371595741
0.66,9.
0.67,8.999880824548898
0.68,8.99987667131861
0.69,8.999873009530175
0.7,8.99986931667748
0.71,8.99986563756977
0.72,8.999863481740555
0.73,8.999857918338188
0.74,8.999853965996815
0.75,8.999854805586033
0.76,8.999848560413618
0.77,8.999839602736907
0.78,8.999839290993078
0.79,8.999831126474922
0.8,8.999829550438529
0.81,8.999878472059695
0.82,8.999820679457983
0.83,8.999816637035043
0.84,8.999811789103635
0.85,8.99980744292013
0.86,8.999802756583604
0.87,8.999800425029791
0.88,8.99978892849149
0.89,8.99978876755915
0.9,8.999784213775534
0.91,8.999779191068482
0.92,8.999774285497114
0.93,8.999769312344537
0.9400000000000001,8.999764330962453
0.95,8.999759101099334
0.96,8.998491247724424
1.,8.999733489499516


==> figures/mudepErfc/ErfcNormVSmuSigma0005data.csv <==
0.03,9.002775653325735
0.09,9.02443944627503
0.15,9.068077987050444
0.21,9.134312012634894
0.27,9.224078239574355
0.32999999999999996,9.338616882280611
0.39,9.47948414181917
0.44999999999999996,9.648545929394711
0.51,9.847978694247388
0.5700000000000001,10.080271725418857
0.63,10.348222396855835
0.69,10.654940998203358
0.75,11.003868796087247
0.81,11.398690719776695
0.87,11.843467507493052
0.9299999999999999,12.34257670575483
1,12.999758323216325


==> figures/sigmadepErfc/ErfcNoiseNormMu006.csv <==
0.01,9.013749727239682
0.02,8.986347450036078
0.03,8.596546574863478
0.04,7.830621342916542
0.05,7.037365490958659
0.060000000000000005,6.359800717958955
0.06999999999999999,5.8128646153944405
0.08,5.375596314733641
0.09,5.024220862078611
0.09999999999999999,4.738684610758913
0.11,4.503642296426392
0.12,4.307857675883798
0.13,4.142901295587402
0.14,4.00248334194182
0.15000000000000002,3.8818554709111583
0.16,3.7773917982016116
0.17,3.6862726011872824
0.18000000000000002,3.6062942976568264
0.19,3.5357318806393354
0.2,3.4731265815585695
0.21000000000000002,3.417369695645468
0.22,3.367556608882437
0.23,3.322913002201277
0.24000000000000002,3.282823397511408
0.25,3.246788092841949
0.26,3.21442075137324
0.27,3.1845941245533096
0.28,3.1580075203061457
0.29000000000000004,3.133988544428587
0.3,3.1122997281974656
0.31,3.092743065814345
0.32,3.0751517872278535
0.33,3.059196452122829
0.34,3.044973905742303
0.35000000000000003,3.032274907728623
0.36000000000000004,3.0209900009255883
0.37,3.011030390645432
0.38,3.0022873293173604
0.39,2.9947172381198075
0.4,2.9882376715079304
0.41000000000000003,2.9827932241505546
0.42000000000000004,2.978323729334685
0.43,2.974789002506659
0.44,2.9721486610995833
0.45,2.9703518811575247
0.46,2.969369256929641
0.47000000000000003,2.9691672139473475
0.48000000000000004,2.96971801859697
0.49,2.9709919481044884
0.5,2.97296330808144
0.51,2.9756161886528854
0.52,2.9788921790382044
0.53,2.982872947632985
0.54,2.9874414895039796
0.55,2.9926153896310446
0.56,2.9983799212730418
0.5700000000000001,3.0047228925309346
0.5800000000000001,3.0116309381848563
0.59,3.019088582636212
0.6,3.0270830826544515
0.61,3.0356056626853047
0.62,3.0446518474374606
0.63,3.0542071218419564
0.64,3.064263523533516
0.65,3.074812550249852
0.66,3.0858463940762313
0.67,3.0973483314513164
0.68,3.109328258475631
0.6900000000000001,3.121775829913404
0.7000000000000001,3.134658286138987
0.7100000000000001,3.147990228906905
0.72,3.1617680607980514
0.73,3.1759776577517913
0.74,3.190608464331617
0.75,3.2056733297993896
0.76,3.2211397686206906
0.77,3.2370100840420326
0.78,3.2532627900258166
0.79,3.269920877141946
0.8,3.286963673803574
0.81,3.3043831359493057
0.8200000000000001,3.3221738180752074
0.8300000000000001,3.3403285509962806
0.8400000000000001,3.3588387608141064
0.85,3.3776841164941493
0.86,3.3968885946190532
0.87,3.416446834935395
0.88,3.436283909633225
0.89,3.4564595418347666
0.9,3.4769495497432454
0.91,3.4977346441764783
0.92,3.51881961492149
0.93,3.540190796720492
0.9400000000000001,3.561839406736386
0.9500000000000001,3.583765111070043
0.9600000000000001,3.6059505092152486
0.97,3.628381672292835
0.98,3.6510608626470646
0.99,3.6739717553506908
1.,3.697058730921667


==> figures/sigmadepErfc/ErfcNoiseNormMu008.csv <==
0.01,9.021311239327853
0.02,9.01985288308058
0.03,8.949719184931928
0.04,8.606825113729439
0.05,8.046262281553837
0.060000000000000005,7.435615631200548
0.06999999999999999,6.8681328974357765
0.08,6.3736331601881195
0.09,5.953091663509753
0.09999999999999999,5.598135955287232
0.11,5.297828509985193
0.12,5.0428340755421885
0.13,4.824858336597005
0.14,4.637237466097997
0.15000000000000002,4.474658794597971
0.16,4.332907767111227
0.17,4.20846840916172
0.18000000000000002,4.098723406176425
0.19,4.001424603467482
0.2,3.9147764381428485
0.21000000000000002,3.837302770238855
0.22,3.7677913826460703
0.23,3.7052496112377176
0.24000000000000002,3.648833069249081
0.25,3.5979223695075437
0.26,3.5519742165890076
0.27,3.509246062787598
0.28,3.4710199406660474
0.29000000000000004,3.4362438325196285
0.3,3.4046500099483237
0.31,3.375799810928405
0.32,3.3494875172078875
0.33,3.325608415501344
0.34,3.3039105920686733
0.35000000000000003,3.2842171276231324
0.36000000000000004,3.266336551024614
0.37,3.2503056016963447
0.38,3.235815959367446
0.39,3.222835297329582
0.4,3.211285055985733
0.41000000000000003,3.201054428686027
0.42000000000000004,3.192081630104693
0.43,3.184302464326175
0.44,3.1776481188137273
0.45,3.172064561640611
0.46,3.167680792549996
0.47000000000000003,3.1639156802678077
0.48000000000000004,3.1612612532496627
0.49,3.159501883696996
0.5,3.1586017423278303
0.51,3.1585317084612363
0.52,3.159260959482898
0.53,3.1607608725522076
0.54,3.16301123152759
0.55,3.1659830813114342
0.56,3.1696606578406925
0.5700000000000001,3.1740236758861413
0.5800000000000001,3.179020897388516
0.59,3.184716117693062
0.6,3.1910158139314957
0.61,3.1979318226016717
0.62,3.205448168278027
0.63,3.2135460824933637
0.64,3.2222337870751376
0.65,3.2314768177120654
0.66,3.24127184866654
0.67,3.251601300522636
0.68,3.2624615223482047
0.6900000000000001,3.2738438365527003
0.7000000000000001,3.28572909422366
0.7100000000000001,3.298114383794832
0.72,3.3109923564542374
0.73,3.3243458592339077
0.74,3.338174186967474
0.75,3.352483266459839
0.76,3.3672200017972584
0.77,3.3824080239077343
0.78,3.398013975185934
0.79,3.414060702881293
0.8,3.4304946574706636
0.81,3.447406516602571
0.8200000000000001,3.464685092066538
0.8300000000000001,3.4823570721308137
0.8400000000000001,3.500413091015233
0.85,3.5188285783283484
0.86,3.5376495125883927
0.87,3.5568108651351893
0.88,3.576286742786263
0.89,3.5961293967246637
0.9,3.6163045323060254
0.91,3.6367278501551312
0.92,3.657599992765987
0.93,3.6787107281752203
0.9400000000000001,3.7001138829229197
0.9500000000000001,3.7218108387530435
0.9600000000000001,3.7437801874261822
0.97,3.7660095248941117
0.98,3.7884967712262205
0.99,3.81157534621081
1.,3.834208422832298


==> figures/sigmadepErfc/ErfcNoiseNormMu010.csv <==
0.01,9.029787796090266
0.02,9.031216046583202
0.03,9.02449426430545
0.04,8.918505761388413
0.05,8.620131261145522
0.060000000000000005,8.181102453472318
0.06999999999999999,7.692941058869078
0.08,7.2165764493375555
0.09,6.7799177152271435
0.09999999999999999,6.391407181183187
0.11,6.050561889924497
0.12,5.753023359875441
0.13,5.493387265803198
0.14,5.266358306615902
0.15000000000000002,5.067171376486111
0.16,4.89172825261672
0.17,4.736558431170651
0.18000000000000002,4.598734423072795
0.19,4.475847488911332
0.2,4.365864311033983
0.21000000000000002,4.2670856507619
0.22,4.178102936504834
0.23,4.097731414306413
0.24000000000000002,4.02501027804294
0.25,3.9586356041181134
0.26,3.899559307704031
0.27,3.8435779269066077
0.28,3.793500499657844
0.29000000000000004,3.7477468076747464
0.3,3.705990853131243
0.31,3.6676595744574128
0.32,3.6324728902217953
0.33,3.600351795510251
0.34,3.570957650198757
0.35000000000000003,3.5450640363331476
0.36000000000000004,3.519502154911847
0.37,3.4970690535203577
0.38,3.4766560410039435
0.39,3.4580979098625173
0.4,3.441286827586969
0.41000000000000003,3.426122979177434
0.42000000000000004,3.4124718163162338
0.43,3.4003374388305097
0.44,3.389488093685621
0.45,3.379981525739727
0.46,3.3717091605010916
0.47000000000000003,3.3646151137972695
0.48000000000000004,3.358639187435058
0.49,3.353736019129777
0.5,3.3498582838213227
0.51,3.346965203151173
0.52,3.3450178712866956
0.53,3.343981621656772
0.54,3.34382242377769
0.55,3.34451115660396
0.56,3.346013815930699
0.5700000000000001,3.348327183381851
0.5800000000000001,3.351396432039246
0.59,3.3552120557992917
0.6,3.359775779093441
0.61,3.3649940815411012
0.62,3.370924405350473
0.63,3.3775231466638735
0.64,3.3847725858029283
0.65,3.3926574640796554
0.66,3.401163357567377
0.67,3.4102689043892074
0.68,3.4199709872356094
0.6900000000000001,3.4302501763151043
0.7000000000000001,3.44108892568566
0.7100000000000001,3.4524846974682046
0.72,3.4644222878483637
0.73,3.476889267186904
0.74,3.48987634407474
0.75,3.503379554184059
0.76,3.517368184975176
0.77,3.531824225886375
0.78,3.546765684569982
0.79,3.5621858012298553
0.8,3.578039459249236
0.81,3.5943454504016854
0.8200000000000001,3.6110850817916527
0.8300000000000001,3.6282475167483375
0.8400000000000001,3.6458065093481746
0.85,3.663781962799873
0.86,3.6821756415594935
0.87,3.7009367440938075
0.88,3.7200284176738685
0.89,3.739513913641566
0.9,3.7593494907205205
0.91,3.7795187426780434
0.92,3.800026095792567
0.93,3.8208527616737684
0.9400000000000001,3.841997590669288
0.9500000000000001,3.863441026349457
0.9600000000000001,3.8851674644997622
0.97,3.9071769527732156
0.98,3.9294517808185385
0.99,3.9519273024488495
1.,3.974779492052406


==> figures/sigmadepErfc/ErfcNoiseNormMu012.csv <==
0.01,9.044742744768229
0.02,9.047290405643068
0.03,9.044653954770816
0.04,9.021990032657348
0.05,8.89687854153792
0.060000000000000005,8.637479954623394
0.06999999999999999,8.277013153227987
0.08,7.874522081657631
0.09,7.469987455982373
0.09999999999999999,7.085742340393007
0.11,6.732611198007945
0.12,6.413416345472223
0.13,6.127422522976673
0.14,5.872192843153556
0.15000000000000002,5.644633122129585
0.16,5.441585979204772
0.17,5.260102889821441
0.18000000000000002,5.097516344816972
0.19,4.951485343825214
0.2,4.8199724074170796
0.21000000000000002,4.701227126521903
0.22,4.593757580867205
0.23,4.496283144965243
0.24000000000000002,4.407415333215314
0.25,4.326540021307906
0.26,4.252698631352742
0.27,4.18516370250168
0.28,4.123312003414379
0.29000000000000004,4.066599931635768
0.3,4.01457369509754
0.31,3.9666515978680557
0.32,3.922665731203524
0.33,3.8821507038324676
0.34,3.8450367693876233
0.35000000000000003,3.810844242121275
0.36000000000000004,3.77941706363056
0.37,3.7505574215167745
0.38,3.724087173615808
0.39,3.699827698975991
0.4,3.677646067055314
0.41000000000000003,3.6574118170220897
0.42000000000000004,3.6390092071535642
0.43,3.622324145485408
0.44,3.607260113340735
0.45,3.593729252577953
0.46,3.5816515455827775
0.47000000000000003,3.5709554435514987
0.48000000000000004,3.561570145104682
0.49,3.553433511980792
0.5,3.5464952753455354
0.51,3.5406982067132717
0.52,3.5359574534233253
0.53,3.5323502159826172
0.54,3.529715466273091
0.55,3.5280518680092423
0.56,3.5273319417727333
0.5700000000000001,3.527477970730711
0.5800000000000001,3.5285688619156113
0.59,3.530470997507328
0.6,3.5331947875525516
0.61,3.5367138963051037
0.62,3.540997317399999
0.63,3.546048975962801
0.64,3.551821164976032
0.65,3.558304465528625
0.66,3.5654739574268706
0.67,3.573315773353096
0.68,3.5818281948830117
0.6900000000000001,3.5909562911820987
0.7000000000000001,3.6007131351799897
0.7100000000000001,3.611087387179905
0.72,3.622047960825097
0.73,3.634214369276795
0.74,3.64570324887168
0.75,3.658378262098849
0.76,3.671581517653692
0.77,3.685290186274177
0.78,3.6995269017565677
0.79,3.714266486286706
0.8,3.729502440862606
0.81,3.745210980530679
0.8200000000000001,3.761385552014939
0.8300000000000001,3.778013645534713
0.8400000000000001,3.7950644999873058
0.85,3.8125595440543734
0.86,3.830507236042119
0.87,3.848811037295246
0.88,3.8675279780012985
0.89,3.8866326863065517
0.9,3.906107352326977
0.91,3.9259373812571408
0.92,3.94612347906421
0.93,3.9666523752554084
0.9400000000000001,3.9875051560874355
0.9500000000000001,4.008673304693451
0.9600000000000001,4.030146858269466
0.97,4.051911338607565
0.98,4.073892836865182
0.99,4.096280824401693
1.,4.1188605085065255


==> figures/sigmadepGaussian/GaussianNoiseNormalisation.csv <==
0.01,9.000145945996186
0.014,9.000722078035126
0.018000000000000002,9.00149047537348
0.022,9.002451257880287
0.026000000000000002,9.0036045464683
0.03,9.004955245191095
0.034,9.00649018659433
0.038,9.008223176148515
0.042,9.01015003555883
0.046000000000000006,9.012271688391477
0.05,9.014587412007693
0.054,9.017098601882132
0.058,9.019805794773916
0.062000000000000006,9.022709558428021
0.066,9.025810718800287
0.06999999999999999,9.029108852019025
0.074,9.032605965695652
0.078,9.036302734171032
0.082,9.04019873461803
0.086,9.044296131190436
0.09,9.04859576510186
0.094,9.053100026853839
0.09799999999999999,9.057802782028821
0.102,9.062713238429401
0.106,9.067830007207315
0.11,9.073151978588685
0.114,9.078682987397961
0.118,9.084423235050657
0.122,9.090374668304108
0.126,9.096534989980164
0.13,9.102909683694747
0.134,9.109498435179308
0.138,9.116302594544987
0.14200000000000002,9.123323878058695
0.14600000000000002,9.130563307459209
0.15000000000000002,9.138022635587372
0.15400000000000003,9.145703052770168
0.158,9.153606251244021
0.162,9.161733857606581
0.166,9.170087402886248
0.17,9.17866845386998
0.17400000000000002,9.187478770372776
0.17800000000000002,9.196520232000093
0.18200000000000002,9.205794050431177
0.186,9.215301982983508
0.19,9.225046823558195
0.194,9.235029503999227
0.198,9.245252349633446
0.202,9.255717414761548
0.20600000000000002,9.266423645701142
0.21000000000000002,9.277377178510115
0.21400000000000002,9.288578235471368
0.21800000000000003,9.300028926399587
0.222,9.311731381243654
0.226,9.323686864512672
0.23,9.335898484615536
0.234,9.34836791728234
0.23800000000000002,9.36109732545007
0.24200000000000002,9.374088790757732
0.24600000000000002,9.387344614926496
0.25,9.400867026792843
0.254,9.414658304512487
0.258,9.428720876066581
0.262,9.44305428490801
0.266,9.457664748903122
0.27,9.47255295884725
0.274,9.487721228160742
0.278,9.503171972138269
0.28200000000000003,9.518907556380334
0.28600000000000003,9.534930219061229
0.29000000000000004,9.551242071267646
0.29400000000000004,9.567846165120262
0.29800000000000004,9.584744546771784
0.302,9.601939835979678
0.306,9.619434323837575
0.31,9.637230490994527
0.314,9.655330894548765
0.318,9.67373801401244
0.322,9.692454225435908
0.326,9.711484604975903
0.33,9.73082475259263
0.334,9.750482226960571
0.338,9.770459856299302
0.342,9.790759408840435
0.34600000000000003,9.811383292165054
0.35000000000000003,9.832333919965404
0.35400000000000004,9.853613904471274
0.35800000000000004,9.875225866659882
0.362,9.89717233020438
0.366,9.919455630345748
0.37,9.942079037674217
0.374,9.965044396984856
0.378,9.988354499927695
0.382,10.012011936904178
0.386,10.036019249305426
0.39,10.060378968082443
0.394,10.085093661124386
0.398,10.110165954088036
0.402,10.13559834966194
0.406,10.161393249854093
0.41000000000000003,10.187553406830846
0.41400000000000003,10.214081292901607
0.41800000000000004,10.240979367642948
0.42200000000000004,10.268250206755006
0.42600000000000005,10.295896285176887
0.43,10.323920102049403
0.434,10.352324124230314
0.438,10.381110842315337
0.442,10.410282726730287
0.446,10.439842173878787
0.45,10.469791666256985
0.454,10.500133609910874
0.458,10.530870387243532
0.462,10.562004337911885
0.466,10.593537944411581
0.47000000000000003,10.625473367780243
0.47400000000000003,10.65781327566302
0.47800000000000004,10.69055956930565
0.48200000000000004,10.723714817088146
0.48600000000000004,10.757281211649119
0.49,10.791261006042875
0.494,10.825656374967496
0.498,10.860469640959721
0.502,10.895702853528718
0.506,10.931358216301104
0.51,10.96743785583221
0.514,11.003943931315046
0.518,11.040878322864323
0.522,11.078243268828984
0.526,11.116040768714406
0.53,11.154272758482556
0.534,11.192941188061713
0.538,11.232047890958624
0.542,11.271594895175017
0.546,11.311584127187368
0.55,11.352017344848976
0.554,11.39289588066495
0.558,11.434222162879184
0.562,11.475997683482992
0.5660000000000001,11.518224330807007
0.5700000000000001,11.560903419702928
0.5740000000000001,11.60403686910719
0.5780000000000001,11.647625990939092
0.5820000000000001,11.691672424396419
0.5860000000000001,11.736177655284843
0.59,11.78114317379874
0.594,11.826570387699654
0.598,11.872460655424659
0.602,11.918815320243926
0.606,11.965635738167787
0.61,12.012922999100748
0.614,12.060678665724806
0.618,12.108903245456109
0.622,12.157598442894217
0.626,12.206765191066426
0.63,12.256404455412033
0.634,12.306517217337595
0.638,12.357104519856808
0.642,12.408167086244637
0.646,12.459705815595534
0.65,12.511721496819064
0.654,12.564214837695038
0.658,12.617186566162406
0.662,12.670638772844677
0.666,12.724567600916533
0.67,12.7789780429421
0.674,12.833869132387536
0.678,12.889241245621397
0.682,12.945094785232394
0.686,13.001429976310577
0.6900000000000001,13.058247257064915
0.6940000000000001,13.115546748812788
0.6980000000000001,13.17332875698844
0.7020000000000001,13.231592914381713
0.7060000000000001,13.290339811996848
0.7100000000000001,13.34956922410619
0.714,13.409281325865821
0.718,13.469475298498068
0.722,13.530151707845897
0.726,13.591309525610471
0.73,13.652949871323463
0.734,13.71507120212392
0.738,13.777673264412714
0.742,13.84075575273261
0.746,13.904318086543375
0.75,13.968359736345857
0.754,14.032880145280958
0.758,14.097878389724157
0.762,14.163353684824205
0.766,14.22930535438826
0.77,14.295732464702414
0.774,14.36263401406136
0.778,14.430009096126811
0.782,14.497856481556447
0.786,14.566175358364568
0.79,14.634964141003525
0.794,14.704221732806735
0.798,14.773946788550854
0.802,14.844137957094308
0.806,14.914793825362144
0.81,14.985912620268682
0.8140000000000001,15.057493165071278
0.8180000000000001,15.129533532004722
0.8220000000000001,15.20203221012402
0.8260000000000001,15.274986297476085
0.8300000000000001,15.348395776892986
0.8340000000000001,15.422264123136562
0.8380000000000001,15.496570978914315
0.8420000000000001,15.571332746683296
0.846,15.646541206869646
0.85,15.722193936702455
0.854,15.798289247692779
0.858,15.874824492083068
0.862,15.951797403779686
0.866,16.02920559302018
0.87,16.107046634808615
0.874,16.18531797002612
0.878,16.264017029103584
0.882,16.343141128473626
0.886,16.42268755437734
0.89,16.502653391650004
0.894,16.583036124452295
0.898,16.66383262435046
0.902,16.74503966909654
0.906,16.82665471837428
0.91,16.90867387656897
0.914,16.99109502174959
0.918,17.073914394128234
0.922,17.15712903113122
0.926,17.240735203199716
0.93,17.324729619765712
0.934,17.409108897096313
0.9380000000000001,17.493869522143285
0.9420000000000001,17.579007760131717
0.9460000000000001,17.66451990162102
0.9500000000000001,17.750402413752493
0.9540000000000001,17.836651455358787
0.9580000000000001,17.923264084708514
0.9620000000000001,18.0102337719418
0.9660000000000001,18.09755910226462
0.97,18.18523538480887
0.974,18.27325839916142
0.978,18.361623902323373
0.982,18.45032801694075
0.986,18.539366763629413
0.99,18.628734526184452
0.994,18.71842836990084
0.998,18.808443963695108


==> figures/sigmadepGaussian/GaussianNoiseNormalisationIRapprox.csv <==
0.01,8.999545930447884
0.014,8.999545915829856
0.018000000000000002,8.999545916736349
0.022,8.99954587057625
0.026000000000000002,8.999545716971337
0.03,8.999549992268557
0.034,8.999545469136633
0.038,8.999545379533139
0.042,8.999545237491176
0.046000000000000006,8.999545524008608
0.05,8.999545085355372
0.054,8.999544769590996
0.058,8.999544569769265
0.062000000000000006,8.99954445685368
0.066,8.999544565976207
0.06999999999999999,8.9995439283426
0.074,8.99954370317904
0.078,8.999543806268147
0.082,8.99954607976628
0.086,8.999542935588064
0.09,8.99954296990565
0.094,8.99954466640348
0.09799999999999999,8.999541938310177
0.102,8.999541707061015
0.106,8.99954193409022
0.11,8.999540909869168
0.114,8.999540584659123
0.118,8.999540498082624
0.122,8.999540897429416
0.126,8.999539332836475
0.13,8.999538992521854
0.134,8.999538434826906
0.138,8.99953802777462
0.14200000000000002,8.999537524267561
0.14600000000000002,8.999537050648758
0.15000000000000002,8.999536490420025
0.15400000000000003,8.99953606877802
0.158,8.9995355175976
0.162,8.999534973447915
0.166,8.999534452256825
0.17,8.999533885178218
0.17400000000000002,8.999533315559926
0.17800000000000002,8.999532973522438
0.18200000000000002,8.999532293226645
0.186,8.999531446032897
0.19,8.999531005504853
0.194,8.999530342763808
0.198,8.999529910267418
0.202,8.999529739776328
0.20600000000000002,8.99952818469478
0.21000000000000002,8.999527532431964
0.21400000000000002,8.999526845283214
0.21800000000000003,8.999526132366412
0.222,8.999525480352116
0.226,8.999524919045518
0.23,8.999523676280639
0.234,8.999523046712078
0.23800000000000002,8.999522290855102
0.24200000000000002,8.999521509650842
0.24600000000000002,8.999520703103068
0.25,8.999519926110944
0.254,8.999519287466985
0.258,8.999518747619176
0.262,8.999518473471923
0.266,8.99951633790082
0.27,8.999515468484667
0.274,8.999514578946629
0.278,8.999513645983651
0.28200000000000003,8.99951274633441
0.28600000000000003,8.99951187668064
0.29000000000000004,8.999511038439831
0.29400000000000004,8.999510279316667
0.29800000000000004,8.999508786342817
0.302,8.999507780246994
0.306,8.999506778611966
0.31,8.99950591785681
0.314,8.999504728239863
0.318,8.999503684852018
0.322,8.99950269465243
0.326,8.999501772257084
0.33,8.999500722263654
0.334,8.999499874732043
0.338,8.99949974984035
0.342,8.999498666310402
0.34600000000000003,8.999498459308457
0.35000000000000003,8.99949468435717
0.35400000000000004,8.999493703718382
0.35800000000000004,8.999492481859843
0.362,8.999491087069703
0.366,8.999489861298082
0.37,8.999488638079347
0.374,8.999487396082511
0.378,8.999486009815959
0.382,8.999484847695445
0.386,8.99948356732713
0.39,8.999482274521434
0.394,8.999480831777818
0.398,8.999479654918808
0.402,8.999478310505001
0.406,8.999477088391552
0.41000000000000003,8.99947558361891
0.41400000000000003,8.99947422981564
0.41800000000000004,8.999472812451753
0.42200000000000004,8.999471396572702
0.42600000000000005,8.999469969252287
0.43,8.999468518967728
0.434,8.999467128216827
0.438,8.999465600446602
0.442,8.999464129384872
0.446,8.999462632921823
0.45,8.999461119068286
0.454,8.999459592994778
0.458,8.999458046726902
0.462,8.999456555523196
0.466,8.999455002267043
0.47000000000000003,8.999453435616008
0.47400000000000003,8.999451860107424
0.47800000000000004,8.99945025301104
0.48200000000000004,8.999448656502995
0.48600000000000004,8.999447047352024
0.49,8.999445401176173
0.494,8.99944363126721
0.498,8.99944209751187
0.502,8.999440424492144
0.506,8.999438730004304
0.51,8.999437029352599
0.514,8.999435298216678
0.518,8.999433582862508
0.522,8.9994318391716
0.526,8.999430076601453
0.53,8.999428270044277
0.534,8.99942653542135
0.538,8.999424724059928
0.542,8.999422948259289
0.546,8.999421125393962
0.55,8.999419292723099
0.554,8.99941742791366
0.558,8.999415561096951
0.562,8.999413638733317
0.5660000000000001,8.999411737306088
0.5700000000000001,8.999409879523562
0.5740000000000001,8.99940796290949
0.5780000000000001,8.999406115283373
0.5820000000000001,8.999404129253287
0.5860000000000001,8.999402160551412
0.59,8.999400181223686
0.594,8.999398193994455
0.598,8.999396096884896
0.602,8.99939415407873
0.606,8.999392118127638
0.61,8.99939008434485
0.614,8.999387914233223
0.618,8.999385837095813
0.622,8.999383907210333
0.626,8.999381831716722
0.63,8.999379713366796
0.634,8.999377566571868
0.638,8.999375469458984
0.642,8.999373319803748
0.646,8.999371266758036
0.65,8.999369006710515
0.654,8.999366833101858
0.658,8.999364651581603
0.662,8.999362311337224
0.666,8.999360161754486
0.67,8.999357950069678
0.674,8.999355696415615
0.678,8.999353423531637
0.682,8.999351146194943
0.686,8.999348869045537
0.6900000000000001,8.99934656448985
0.6940000000000001,8.99934424900671
0.6980000000000001,8.9993419265207
0.7020000000000001,8.999339819538754
0.7060000000000001,8.999337195410048
0.7100000000000001,8.999334822879776
0.714,8.999332438479167
0.718,8.999330036227569
0.722,8.999327628894125
0.726,8.999325216522992
0.73,8.999322770637429
0.734,8.999320293387303
0.738,8.999317837794331
0.742,8.999315358395457
0.746,8.999312865696105
0.75,8.999310361686476
0.754,8.9993078431414
0.758,8.999305322410722
0.762,8.999302762051666
0.766,8.999300236646508
0.77,8.999297596638987
0.774,8.999295003856393
0.778,8.999292306068766
0.782,8.999289799004316
0.786,8.999287200501444
0.79,8.999284583478524
0.794,8.999281936270942
0.798,8.999279324445492
0.802,8.999276551915257
0.806,8.999273822759138
0.81,8.999271165288722
0.8140000000000001,8.99926844723025
0.8180000000000001,8.99926568507547
0.8220000000000001,8.999262959279159
0.8260000000000001,8.999260194126894
0.8300000000000001,8.999257411688161
0.8340000000000001,8.999254626459319
0.8380000000000001,8.99925184784894
0.8420000000000001,8.999249021584511
0.846,8.999246174080943
0.85,8.9992433350787
0.854,8.999240464240492
0.858,8.999237612727345
0.862,8.999234722637533
0.866,8.999231832277152
0.87,8.99922891637336
0.874,8.999225997848843
0.878,8.999223060067937
0.882,8.999220184683974
0.886,8.99921722626885
0.89,8.99921420077764
0.894,8.999211470860125
0.898,8.999208197050672
0.902,8.99920519409621
0.906,8.999202161561954
0.91,8.99919911680918
0.914,8.99919607219346
0.918,8.999193024795703
0.922,8.999189963871554
0.926,8.999186886508022
0.93,8.999183794736663
0.934,8.999180667370158
0.9380000000000001,8.999177545007798
0.9420000000000001,8.999174420883968
0.9460000000000001,8.999171287198344
0.9500000000000001,8.999168070114429
0.9540000000000001,8.999164943440377
0.9580000000000001,8.999161798388515
0.9620000000000001,8.999158349752095
0.9660000000000001,8.999155109437137
0.97,8.999151832831059
0.974,8.999148593577093
0.978,8.999145305949904
0.982,8.999142038843663
0.986,8.999138747489091
0.99,8.999135481558211
0.994,8.999132234303142
0.998,8.999128765809985


==> figures/sigmadepcollected/ArctanNoiseAmplVSsigmaDataSmallmass.csv <==
0.001,8.904444766949837
0.004,8.789238112450771
0.007,8.68591954543896
0.010000000000000002,8.585059885327022
0.01,8.585059885327029
0.015,8.408970617015674
0.02,8.234177957724725
0.025,8.06070602348468
0.03,7.890856987176349
0.035,7.725298284227279
0.04,7.564322788672694
0.045000000000000005,7.40803612472199
0.05,7.256463050675148
0.05,7.256463050675148
0.060000000000000005,6.9673755916448314
0.07,6.696701871054346
0.08,6.4440272527128
0.09,6.208747130496338
0.1,5.990198460664017


==> figures/sigmadepcollected/ArctanNoiseNormVSsigma.csv <==
0.001,9.002634138014544
0.003,8.938387210186367
0.005,8.87305110137888
0.007,8.805392266436447
0.009000000000000001,8.736109238384016
0.01,8.701016956924727
0.02,8.345249903185932
0.03,7.997078800489892
0.04,7.665765693181517
0.05,7.353302374397601
0.060000000000000005,7.059939890676462
0.06999999999999999,6.785082932897822
0.08,6.528434503978811
0.09,6.289569346721035
0.09999999999999999,6.0675606075417825


==> figures/sigmadepcollected/ErfNoiseAmplVSsigmaDataSmallmass.csv <==
0.004,8.909395572164861
0.007,8.909436236329544
0.010000000000000002,8.90949786085532
0.01,8.909497860855332
0.015,8.90964229537258
0.02,8.909819901869032
0.025,8.909399392554107
0.03,8.90202106965781
0.035,8.870389717708916
0.04,8.796018612014286
0.045000000000000005,8.671358430257788
0.05,8.50081447508762
0.05,8.50081447508762
0.060000000000000005,8.06759613739062
0.07,7.586678762385739
0.08,7.117618533513331
0.09,6.687774293472813
0.1,6.305531702874761


==> figures/sigmadepcollected/ErfcNoiseNormVSsigma.csv <==
0.001,9.03
0.003,9.030129032046142
0.005,9.030173519212493
0.007,9.03024684988872
0.009000000000000001,9.03027545571182
0.011,9.030466732608495
0.013000000000000001,9.030615125769678
0.015,9.030783765471531
0.017,9.030979279347134
0.019000000000000003,9.031196167291506
0.021,9.031422940211549
0.023,9.031572098996824
0.025,9.031373286634533
0.027000000000000003,9.030233378350367
0.029,9.027177772405734
0.031,9.020923211430754
0.033,9.010051323770686
0.035,8.99321005608996
0.037000000000000005,8.969283982513105
0.039,8.93749701764612
0.041,8.897447829055732
0.043000000000000003,8.849090502364005
0.045,8.792685547745188
0.047,8.728730179733827
0.049,8.657891177742194
0.051000000000000004,8.580940057776644
0.053000000000000005,8.498699641445366
0.055,8.41200517409966
0.057,8.321668345248904
0.059000000000000004,8.228458145745055
0.061,8.133086687720262
0.063,8.036201065921933
0.065,7.9383797501253675
0.067,7.840134643997899
0.069,7.741911054514805
0.07100000000000001,7.644093611439795
0.07300000000000001,7.547009968970539
0.075,7.450935760168491
0.077,7.356101447253208
0.079,7.262695602035944
0.081,7.1708699008459105
0.083,7.080750094356041
0.085,6.9924195395311095
0.08700000000000001,6.905957564449782
0.089,6.8214103196725535
0.091,6.738810235316253
0.093,6.658174540317836
0.095,6.579508372945493
0.097,6.502805105870023
0.099,6.428052259058692
0.101,6.355228030811221


==> figures/sigmadepcollected/GaussianNoiseAmplVSsigmaDataSmallmass.csv <==
0.001,8.718335840205828
0.002,8.743649196425848
0.003,8.757926686785027
0.004,8.768064013656305
0.005,8.775951731730892
0.006,8.782423162449359
0.011,8.804257370794083
0.016,8.818268400359862
0.021,8.82896537067635
0.026000000000000002,8.837906972329666
0.031,8.845820243582885
0.036000000000000004,8.853104111827353
0.041,8.860001501639859
0.046,8.866671584820688
0.06,8.884965709470638
0.06999999999999999,8.898240010792396
0.08,8.912019873327573
0.09,8.92649016671912
0.1,8.941782794805574


==> figures/sigmadepcollected/GaussianNoiseNormVSsigma2.csv <==
0.001,9.00000597399287
0.003,9.000053883056086
0.005,9.000149893753195
0.007,9.000293936698638
0.009000000000000001,9.000485884057193
0.011,9.000726016830765
0.013000000000000001,9.001014430463654
0.015,9.001350190798764
0.017,9.001734443791717
0.019000000000000003,9.002166740916802
0.021,9.00264717439395
0.023,9.00317430245176
0.025,9.003752379982602
0.027000000000000003,9.004377541236844
0.029,9.005053005240992
0.031,9.005774406937986
0.033,9.00654186771625
0.035,9.007362873432005
0.037000000000000005,9.008227665299765
0.039,9.00914162614335
0.041,9.010104914126913
0.043000000000000003,9.011117073263604
0.045,9.012178157444596
0.047,9.013287175441102
0.049,9.014445248300378
0.051000000000000004,9.01565217287984
0.053000000000000005,9.016908137636166
0.055,9.018212657796662
0.057,9.01956642253757
0.059000000000000004,9.020969235646593
0.061,9.022421228606301
0.063,9.023922416859138
0.065,9.025473736545795
0.067,9.027073263032893
0.069,9.02872274751176
0.07100000000000001,9.030421580309328
0.07300000000000001,9.032170295827783
0.075,9.033968827383115
0.077,9.035817324338606
0.079,9.037716864754548
0.081,9.039668048805261
0.083,9.041662169922947
0.085,9.043707915901432
0.08700000000000001,9.045807230955488
0.089,9.047957336434424
0.091,9.05015876141455
0.093,9.052408372436119
0.095,9.054719464754331
0.097,9.057063382721648
0.099,9.059467506126149
0.101,9.061923000490772


==> figures/sigmadepcollected/TanhNoiseAmplVSsigmaDataSmallmass.csv <==
0.001,8.904444766949837
0.004,8.90939203009178
0.007,8.909425404088331
0.010000000000000002,8.909475744795223
0.01,8.909475744795216
0.015,8.909561168752504
0.02,8.908881491495455
0.025,8.90365502739791
0.03,8.886618885021775
0.035,8.850029467108454
0.04,8.788635212641804
0.045000000000000005,8.70070528126833
0.05,8.587572880210123
0.05,8.587572880210123
0.060000000000000005,8.30018746873247
0.07,7.961174002984515
0.08,7.6027602315363705
0.09,7.24774667240304
0.1,6.909749677575556


==> figures/sigmadepcollected/TanhNoiseNormVSsigma.csv <==
0.001,9.030099865697249
0.003,9.030119862890537
0.005,9.030160084620658
0.007,9.030163351840248
0.009000000000000001,9.030300534804818
0.011,9.030400616923723
0.013000000000000001,9.030517573252117
0.015,9.030630400296806
0.017,9.03067265107132
0.019000000000000003,9.030488417598256
0.021,9.029809371072782
0.023,9.028248505127378
0.025,9.025324602196692
0.027000000000000003,9.020502343647314
0.029,9.013235099005115
0.031,9.003006399779277
0.033,8.989360586670891
0.035,8.971924905775236
0.037000000000000005,8.950420223884457
0.039,8.924664581469383
0.041,8.894569214077013
0.043000000000000003,8.860133798064854
0.045,8.821432865981514
0.047,8.778606111348093
0.049,8.731846803850098
0.051000000000000004,8.681388829959397
0.053000000000000005,8.62749721152212
0.055,8.570457587603766
0.057,8.510568113804103
0.059000000000000004,8.448132098596485
0.061,8.383451216030892
0.063,8.316823325916308
0.065,8.248534856683827
0.067,8.17886106679607
0.069,8.10806178281074
0.07100000000000001,8.036381711850362
0.07300000000000001,7.964048560237144
0.075,7.891272424510656
0.077,7.818247077151734
0.079,7.7451479855967635
0.081,7.672135824020224
0.083,7.599354928422847
0.085,7.52693577009856
0.08700000000000001,7.454989194987357
0.089,7.383621783918612
0.091,7.312920027150322
0.093,7.242964689203985
0.095,7.173822485509316
0.097,7.105559478976223
0.099,7.038201716248569
0.101,6.97181381188059


==> figures/timesepdep/AnoiseSmallmassData.csv <==
-5.,-0.02681142546802094
-4.97,-0.023857079165908988
-4.94,-0.020360289034293523
-4.91,-0.01744013145807479
-4.88,-0.014238909917865781
-4.85,-0.01104034257728764
-4.82,-0.007929200104926667
-4.79,-0.005059156803617628
-4.76,-0.0022596504840191453
-4.73,0.0004375739644304086
-4.7,0.0031370016775287765
-4.67,0.005162058464080611
-4.64,0.006728283255555845
-4.61,0.008710021081937535
-4.58,0.010125160211298053
-4.55,0.011866146653171181
-4.52,0.013109870310720213
-4.49,0.013803040591825178
-4.46,0.014274346413745408
-4.43,0.015196925074370843
-4.4,0.01563690130480203
-4.37,0.016162839989824786
-4.34,0.016507892560340756
-4.3100000000000005,0.016764640199855563
-4.28,0.01693606097457219
-4.25,0.016855136854639206
-4.22,0.01710366385301841
-4.19,0.0171874503774897
-4.16,0.017265310493013716
-4.13,0.01719546626899972
-4.1,0.017026526052617303
-4.07,0.01694818696622013
-4.04,0.016962888793715027
-4.01,0.016916677550302805
-3.98,0.01686247604470979
-3.95,0.01679889922016489
-3.92,0.016756053431439075
-3.89,0.016762108102336356
-3.8600000000000003,0.01679720769553794
-3.83,0.016821149612904512
-3.8,0.01684972727831529
-3.77,0.016891721563982526
-3.74,0.01698418353870585
-3.71,0.017558510711638595
-3.68,0.017235297361486164
-3.6500000000000004,0.017397802270833675
-3.62,0.017582807187103748
-3.59,0.01778797524390112
-3.56,0.017876506007295255
-3.5300000000000002,0.018268939524644798
-3.5,0.018554155883904157
-3.4699999999999998,0.018869408437506025
-3.44,0.019215870136453508
-3.41,0.019591757605987442
-3.38,0.019984765532195484
-3.35,0.020388451968992173
-3.3200000000000003,0.02082639793815512
-3.29,0.021294940029118845
-3.26,0.02179630023922069
-3.23,0.022329333496784284
-3.2,0.022890783161878817
-3.17,0.023436498067326526
-3.14,0.02408695228510992
-3.1100000000000003,0.02472124004741125
-3.08,0.02538341851265549
-3.05,0.026077467647735685
-3.02,0.02680629243099628
-2.99,0.027570698568401275
-2.96,0.02836944209307985
-2.93,0.029200203509007053
-2.9,0.03006090761510167
-2.87,0.03095101973065166
-2.84,0.03187187242309689
-2.81,0.03282640473724577
-2.7800000000000002,0.03381841404454329
-2.75,0.03484413548350605
-2.72,0.03592691821244477
-2.69,0.03704633124517005
-2.66,0.03820886302236186
-2.63,0.03941311274532163
-2.6,0.04065902468714084
-2.5700000000000003,0.04194606491928113
-2.54,0.043274667872490964
-2.5100000000000002,0.04464822912112165
-2.48,0.04608887117053383
-2.45,0.047551461908722836
-2.42,0.049057793179587514
-2.39,0.05033061704752467
-2.3600000000000003,0.05186658306031848
-2.33,0.05405724359113148
-2.3000000000000003,0.05581254467463356
-2.27,0.057629253755828724
-2.24,0.0595462799181963
-2.21,0.04504566744984266
-2.18,0.06353801697240963
-2.15,0.06423665002335925
-2.12,0.06696614737724374
-2.0900000000000003,0.0700564682364108
-2.06,0.07237111189285533
-2.0300000000000002,0.07475965729747343
-2.,0.07726040176582723
-1.9700000000000002,0.07984765301784887
-1.94,0.0825188811606539
-1.9100000000000001,0.08527987487678793
-1.88,0.08813079916718977
-1.85,0.09107231657689147
-1.8200000000000003,0.09410437756230738
-1.79,0.09722768874267834
-1.7600000000000002,0.100442985708405
-1.73,0.10375100631508373
-1.7000000000000002,0.10526292139983728
-1.67,0.11100550150844779
-1.6400000000000001,0.11423220398228641
-1.6100000000000003,0.11790190911226996
-1.58,0.12166958693244513
-1.5500000000000003,0.12551641098058747
-1.52,0.12941017649021247
-1.4900000000000002,0.1333687025496273
-1.46,0.1373746451527568
-1.4300000000000002,0.1414095310964924
-1.4000000000000004,0.14541007133644535
-1.37,0.14939468090530655
-1.3400000000000003,0.1533059080408548
-1.31,0.1570939287118356
-1.2800000000000002,0.16070806572593457
-1.25,0.1640812799701326
-1.2200000000000002,0.16713176239820005
-1.19,0.16975951465040667
-1.1600000000000001,0.17184208082072056
-1.1300000000000003,0.1732292862198896
-1.1,0.17373693374308313
-1.0700000000000003,0.173137843415191
-1.04,0.17115375158771262
-1.0100000000000002,0.16744090883851775
-0.9800000000000004,0.16157552863169278
-0.9500000000000002,0.15303391092258417
-0.9199999999999999,0.14116765461023628
-0.8900000000000006,0.1251722075737534
-0.8600000000000003,0.10404683679513449
-0.8300000000000001,0.07654355563319082
-0.7999999999999998,0.04125118796506011
-0.7700000000000005,-0.00423508733525302
-0.7400000000000002,-0.06192707786891997
-0.71,-0.13507413367967547
-0.6799999999999997,-0.22759062792526696
-0.6500000000000004,-0.3444258504438579
-0.6200000000000001,-0.4918395833482677
-0.5899999999999999,-0.6777394190603999
-0.5600000000000005,-0.9120791413932251
-0.5300000000000002,-1.207299199047314
-0.5,-1.5787499835362815
-0.46999999999999975,-2.044954980851277
-0.4400000000000004,-2.627403448697059
-0.41000000000000014,-3.3492396815638807
-0.3799999999999999,-4.231593642873655
-0.35000000000000053,-5.285229223910477
-0.3200000000000003,-6.493212258521608
-0.29000000000000004,-7.777483172143776
-0.2599999999999998,-8.93864557524525
-0.23000000000000043,-9.5572511531688
-0.20000000000000018,-8.886950800497342
-0.16999999999999993,-5.573484211809578
-0.14000000000000057,1.9866011054512747
-0.11000000000000032,15.360031602876376
-0.08000000000000007,34.426799811841235
-0.04999999999999982,55.4551720537894
-0.020000000000000462,70.90825006139426
0.009999999999999787,73.41652137682955
0.040000000000000036,61.65386686751843
0.0699999999999994,41.53052980796151
0.09999999999999964,21.177058354072223
0.1299999999999999,5.750865113623515
0.16000000000000014,-3.6179411169111724
0.1899999999999995,-8.12619356465728
0.21999999999999975,-9.521768639633452
0.25,-9.234683714501498
0.27999999999999936,-8.193219258420918
0.3099999999999996,-6.919413478861235
0.33999999999999986,-5.672898954501497
0.3700000000000001,-4.563806928252452
0.39999999999999947,-3.6246595933731265
0.4299999999999997,-2.851388874910807
0.45999999999999996,-2.225058022611444
0.4900000000000002,-1.7226173779196758
0.5199999999999996,-1.3217975055701872
0.5499999999999998,-1.0030268110311895
0.5800000000000001,-0.7499115968444892
0.6099999999999994,-0.549084638631105
0.6399999999999997,-0.3898131357924851
0.6699999999999999,-0.2635544277129115
0.7000000000000002,-0.16354008451861757
0.7299999999999995,-0.08441755687993752
0.7599999999999998,-0.021954545239773346
0.79,0.027201096267103764
0.8199999999999994,0.0656992539167977
0.8499999999999996,0.0956576504840409
0.8799999999999999,0.11875639134130123
0.9100000000000001,0.13633958212748587
0.9399999999999995,0.14948407101413835
0.9699999999999998,0.15905486595850954
1.,0.16574854565078656
1.0299999999999994,0.17012732668159775
1.0599999999999996,0.1726458243606634
1.0899999999999999,0.1736727517414675
1.12,0.1735064258456665
1.1499999999999995,0.17239007623773614
1.1799999999999997,0.17052107013297785
1.21,0.16806018945921417
1.2400000000000002,0.1651384932315238
1.2699999999999996,0.1618629460540004
1.2999999999999998,0.15832099961273477
1.33,0.15458428177662425
1.3599999999999994,0.1507115770121253
1.3899999999999997,0.14674093071535974
1.42,0.14274488515370687
1.4500000000000002,0.13872476803820274
1.4799999999999995,0.13470370174311647
1.5099999999999998,0.13072153428824437
1.54,0.12680740788229605
1.5699999999999994,0.12294513495591677
1.5999999999999996,0.11914772879174323
1.63,0.11544581901883416
1.6600000000000001,0.1118337899898443
1.6899999999999995,0.0900922275215394
1.7199999999999998,0.10487438226997536
1.75,0.1015353243596474
1.7799999999999994,0.09828919534782757
1.8099999999999996,0.09513530822917429
1.8399999999999999,0.09207290397730106
1.87,0.08910134171293926
1.8999999999999995,0.08622020878999248
1.9299999999999997,0.08342921979677809
1.96,0.08072811493338937
1.9899999999999993,0.07811519119990376
2.0199999999999996,0.07558058307118619
2.05,0.07315582631091966
2.08,0.07082270263681897
2.1099999999999994,0.06838954770591993
2.1399999999999997,0.06521612338886595
2.17,0.06270169872687034
2.1999999999999993,0.06219685944326747
2.2299999999999995,0.060203458147546546
2.26,0.05814236184505775
2.29,0.05640840546299541
2.3199999999999994,0.054638738342582
2.3499999999999996,0.05249463440894567
2.38,0.04953988846412165
2.41,0.04947416390176959
2.4399999999999995,0.04806438718358784
2.4699999999999998,0.046560909462207416
2.5,0.04513563637604874
2.5299999999999994,0.043727363976977504
2.5599999999999996,0.04238422254998405
2.59,0.041070394308630485
2.62,0.039838602548441626
2.6499999999999995,0.03860572350657228
2.6799999999999997,0.037429098464941496
2.71,0.0362952124535696
2.7399999999999993,0.03520491642868084
2.7699999999999996,0.03415800326946563
2.8,0.0331527337889682
2.83,0.0321861291620716
2.8599999999999994,0.03125444088534322
2.8899999999999997,0.03035431081256476
2.92,0.029483844252220438
2.9499999999999993,0.028642928908672892
2.9799999999999995,0.027833235899597887
3.01,0.027057167110325374
3.039999999999999,0.02631645765862755
3.0700000000000003,0.02561104722006815
3.0999999999999996,0.02493866618727019
3.129999999999999,0.02429552108503347
3.16,0.02364594864552042
3.1899999999999995,0.023055728703884396
3.219999999999999,0.022513510157901616
3.25,0.02197059829992177
3.2799999999999994,0.021458400632560874
3.3100000000000005,0.020978997922517822
3.34,0.020531296797310594
3.369999999999999,0.020111293636554905
3.4000000000000004,0.019721685345632203
3.4299999999999997,0.019338269809786014
3.459999999999999,0.018981374766850603
3.49,0.018655870678805187
3.5199999999999996,0.016771879967247293
3.549999999999999,0.018096154677886334
3.58,0.017860903085401898
3.6099999999999994,0.017649030298917498
3.6400000000000006,0.01745722744182114
3.67,0.01728677102865162
3.6999999999999993,0.017139924582017598
3.7300000000000004,0.017014509579642283
3.76,0.016916378405780058
3.789999999999999,0.01685591130744382
3.8200000000000003,0.016828314938465632
3.8499999999999996,0.01680204928760856
3.879999999999999,0.016772233528121308
3.91,0.016752722791059903
3.9399999999999995,0.016780142154525824
3.969999999999999,0.01683970079939376
4.,0.016900700081753574
4.029999999999999,0.016947556072700556
4.0600000000000005,0.01694249463709108
4.09,0.01699357584524274
4.119999999999999,0.017148636338718333
4.15,0.01725599919697849
4.18,0.017232368020213346
4.209999999999999,0.01707059540131579
4.24,0.016894308808080696
4.27,0.016977465461948785
4.299999999999999,0.016870874978740596
4.33,0.016603485844464003
4.359999999999999,0.01628735076125256
4.389999999999999,0.015888455925849643
4.42,0.015388595210629597
4.449999999999999,0.014453706040944496
4.48,0.013874462304468402
4.51,0.011760345475387155
4.539999999999999,0.012349357068260507
4.57,0.010737866149511858
4.6,0.009247083766648307
4.629999999999999,0.007565653825072684
4.66,0.005694626834407194
4.6899999999999995,0.003882123831517982
4.719999999999999,0.0014553103873352021
4.75,-0.001287239972245941
4.779999999999999,-0.00412065722948236
4.8100000000000005,-0.0070029361441837825
4.84,-0.00998935034736331
4.869999999999999,-0.01316681825308623
4.9,-0.016166648271298135
4.93,-0.01955498556702514
4.959999999999999,-0.022705552953190187
4.99,-0.026099981042884645


==> figures/timesepdep/EnoiseSmallmassData.csv <==
-5.,1.957585617987042e-9
-4.97,2.0255383080470904e-9
-4.94,2.096027099175802e-9
-4.91,2.169152992155233e-9
-4.88,2.245020870068877e-9
-4.85,2.3237395732262857e-9
-4.82,2.405421960111214e-9
-4.79,2.4901849508830026e-9
-4.76,2.578149549359972e-9
-4.73,2.6694408386696755e-9
-4.7,2.764187944966182e-9
-4.67,2.862523962608935e-9
-4.64,2.9645858331037118e-9
-4.61,3.0705141687720584e-9
-4.58,3.180453010541411e-9
-4.55,3.294549507654405e-9
-4.52,3.412953504697655e-9
-4.49,3.535817019212106e-9
-4.46,3.6632935901463516e-9
-4.43,3.795537474144921e-9
-4.4,3.932702662790863e-9
-4.37,4.0749416892702686e-9
-4.34,4.222404188003766e-9
-4.3100000000000005,4.375235163777453e-9
-4.28,4.533572920586969e-9
-4.25,4.697546591056847e-9
-4.22,4.8672731976330004e-9
-4.19,5.042854164814799e-9
-4.16,5.224371187806384e-9
-4.13,5.411881347187627e-9
-4.1,5.605411336191902e-9
-4.07,5.804950654071808e-9
-4.04,6.010443578236484e-9
-4.01,6.221779708181946e-9
-3.98,6.438782830276695e-9
-3.95,6.661197809801967e-9
-3.92,6.888675163593128e-9
-3.89,7.120752903918382e-9
-3.8600000000000003,7.356835169686085e-9
-3.83,7.596167072347103e-9
-3.8,7.837805065931388e-9
-3.77,8.080582122118464e-9
-3.74,8.323066498807557e-9
-3.71,8.563513393772038e-9
-3.68,8.799807704609652e-9
-3.6500000000000004,9.029396540501754e-9
-3.62,9.249209478181804e-9
-3.59,9.455564277506493e-9
-3.56,9.644055308392129e-9
-3.5300000000000002,9.809421396111464e-9
-3.5,9.945389133481931e-9
-3.4699999999999998,1.0044486911356495e-8
-3.44,1.0097823952374246e-8
-3.41,1.0094827458917498e-8
-3.38,1.002292955829369e-8
-3.35,9.867193987830728e-9
-3.3200000000000003,9.609870337920479e-9
-3.29,9.22986107328422e-9
-3.26,8.702083369626402e-9
-3.23,7.996703896492705e-9
-3.2,7.078219873653405e-9
-3.17,5.904353821962541e-9
-3.14,4.424722049470837e-9
-3.1100000000000003,2.579228087614142e-9
-3.08,2.9612077977608135e-10
-3.05,-2.510356883729071e-9
-3.02,-5.942819548711338e-9
-2.99,-1.0124204777478136e-8
-2.96,-1.5201991657936984e-8
-2.93,-2.1353346312419302e-8
-2.9,-2.87914102161677e-8
-2.87,-3.777300048238418e-8
-2.84,-4.8608058385901944e-8
-2.81,-6.167126718390095e-8
-2.7800000000000002,-7.74163676483692e-8
-2.75,-9.639383597432626e-8
-2.72,-1.1927276205242048e-7
-2.69,-1.46867987105306e-7
-2.66,-1.8017384219389197e-7
-2.63,-2.2040619103066037e-7
-2.6,-2.6905494550545726e-7
-2.5700000000000003,-3.2794982090470907e-7
-2.54,-3.993428705582701e-7
-2.5100000000000002,-4.86012339581105e-7
-2.48,-5.913936746341141e-7
-2.45,-7.197452139610657e-7
-2.42,-8.763582814605561e-7
-2.39,-1.0678242864951274e-6
-2.3600000000000003,-1.3023751977857748e-6
-2.33,-1.590318716308377e-6
-2.3000000000000003,-1.9445959959923033e-6
-2.27,-2.3814983809720517e-6
-2.24,-2.9215910416188517e-6
-2.21,-3.5909065438352125e-6
-2.18,-4.42249155254215e-6
-2.15,-5.4584167774577335e-6
-2.12,-6.75239625897574e-6
-2.0900000000000003,-8.373210347070451e-6
-2.06,-0.000010409191581088324
-2.0300000000000002,-0.000012974120045899799
-2.,-0.000016214992741354597
-1.9700000000000002,-0.00002032229111777074
-1.94,-0.000025543587363768357
-1.9100000000000001,-0.00003220162409606389
-1.88,-0.000040718401989802935
-1.85,-0.000051647356465820466
-1.8200000000000003,-0.00006571644968509587
-1.79,-0.00008388602020925779
-1.7600000000000002,-0.00010742663425554454
-1.73,-0.0001380240882085643
-1.7000000000000002,-0.00017792133775155423
-1.67,-0.0002301107248985172
-1.6400000000000001,-0.0002985948088904799
-1.6100000000000003,-0.00038874087386253533
-1.58,-0.000507763458253434
-1.5500000000000003,-0.0006653819384330575
-1.52,-0.0008747175262847728
-1.4900000000000002,-0.0011535176416854853
-1.46,-0.0015258276565953974
-1.4300000000000002,-0.0020242732999239854
-1.4000000000000004,-0.0026931751914195078
-1.37,-0.0035927946139639967
-1.3400000000000003,-0.0048051123506095755
-1.31,-0.006441676837355827
-1.2800000000000002,-0.008654231419007917
-1.25,-0.011649050665246623
-1.2200000000000002,-0.015706188805039305
-1.19,-0.02120517200459717
-1.1600000000000001,-0.028659045311234227
-1.1300000000000003,-0.03875909517850584
-1.1,-0.052432965990916805
-1.0700000000000003,-0.0709191920470606
-1.04,-0.09586123571972142
-1.0100000000000002,-0.12942373701370125
-0.9800000000000004,-0.174432509156691
-0.9500000000000002,-0.23453739282895025
-0.9199999999999999,-0.31439278949863336
-0.8900000000000006,-0.4198437715873325
-0.8600000000000003,-0.5580952745570595
-0.8300000000000001,-0.737827246526486
-0.7999999999999998,-0.9691993526698129
-0.7700000000000005,-1.2636653029533895
-0.7400000000000002,-1.633490951326977
-0.71,-2.0908461312743407
-0.6799999999999997,-2.64632498468418
-0.6500000000000004,-3.3067542376349293
-0.6200000000000001,-4.072187950493954
-0.5899999999999999,-4.9320772143581735
-0.5600000000000005,-5.860758996781646
-0.5300000000000002,-6.81263704823276
-0.5,-7.717720434573083
-0.46999999999999975,-8.478507177122264
-0.4400000000000004,-8.969484060282745
-0.41000000000000014,-9.040658015858966
-0.3799999999999999,-8.526417386097734
-0.35000000000000053,-7.260527547235614
-0.3200000000000003,-5.0971306748990655
-0.29000000000000004,-1.9362824814042683
-0.2599999999999998,2.248996807669037
-0.23000000000000043,7.38861632674519
-0.20000000000000018,13.299582862231347
-0.16999999999999993,19.68363049262364
-0.14000000000000057,26.142049234647292
-0.11000000000000032,32.20870985984594
-0.08000000000000007,37.39866646007694
-0.04999999999999982,41.266013857546355
-0.020000000000000462,43.46186334062422
0.009999999999999787,43.78226311971394
0.040000000000000036,42.19711369377654
0.0699999999999994,38.85448756665621
0.09999999999999964,34.05950713403875
0.1299999999999999,28.23189154103176
0.16000000000000014,21.85021458173666
0.1899999999999995,15.392897978237738
0.21999999999999975,9.285654483424175
0.25,3.8627893436699146
0.27999999999999936,-0.6537496776654793
0.3099999999999996,-4.15743062452906
0.33999999999999986,-6.645259667632634
0.3700000000000001,-8.19582332508614
0.39999999999999947,-8.942664440482087
0.4299999999999997,-9.047827469199298
0.45999999999999996,-8.679108430357994
0.4900000000000002,-7.992984605075993
0.5199999999999996,-7.1237609588481545
0.5499999999999998,-6.178390690061748
0.5800000000000001,-5.2357896409844615
0.6099999999999994,-4.34923294773225
0.6399999999999997,-3.550493488618329
0.6699999999999999,-2.8546315147180708
0.7000000000000002,-2.2646632264275905
0.7299999999999995,-1.7756438406547006
0.7599999999999998,-1.3779527970885148
0.79,-1.059748617919749
0.8199999999999994,-0.8086713811294157
0.8499999999999996,-0.6129249460792091
0.8799999999999999,-0.46188546961690846
0.9100000000000001,-0.3463727752518052
0.9399999999999995,-0.25869896737137477
0.9699999999999998,-0.19258274518637408
1.,-0.14299324427720983
1.0299999999999994,-0.1059664373071588
1.0599999999999996,-0.07842096333234681
1.0899999999999999,-0.05798852522548363
1.12,-0.042866009224460974
1.1499999999999995,-0.03169140196601815
1.1799999999999997,-0.02344261130299123
1.21,-0.017356768642683797
1.2400000000000002,-0.012866986269959923
1.2699999999999996,-0.009553490158545445
1.2999999999999998,-0.007106292857125116
1.33,-0.005296948541207947
1.3599999999999994,-0.003957344614847376
1.3899999999999997,-0.002963876787576
1.42,-0.0022257011436364756
1.4500000000000002,-0.0016760483304056246
1.4799999999999995,-0.0012658222241613661
1.5099999999999998,-0.0009588937007637809
1.54,-0.0007286467535914793
1.5699999999999994,-0.0005554467042235835
1.5999999999999996,-0.00042478557508380805
1.63,-0.0003259238012318168
1.6600000000000001,-0.0002508952657309598
1.6899999999999995,-0.0001937780806092241
1.7199999999999998,-0.0001501596783478907
1.75,-0.00011674399243497344
1.7799999999999994,-0.00009106258550217234
1.8099999999999996,-0.00007126187920688012
1.8399999999999999,-0.00005594615690453588
1.87,-0.000044061492969507694
1.8999999999999995,-0.00003480975806263843
1.9299999999999997,-0.00002758476741068256
1.96,-0.000021924756481153424
1.9899999999999993,-0.00001747692342262329
2.0199999999999996,-0.000013970908690678255
2.05,-0.000011198906638735355
2.08,-9.000711425415691e-6
2.1099999999999994,-7.252442648167386e-6
2.1399999999999997,-5.85802194904337e-6
2.17,-4.742711502430755e-6
2.1999999999999993,-3.848201922422708e-6
2.2299999999999995,-3.1288675685838174e-6
2.26,-2.548903770216887e-6
2.29,-2.080132093122774e-6
2.3199999999999994,-1.7003130220159273e-6
2.3499999999999996,-1.3918450940564042e-6
2.38,-1.1407591674093873e-6
2.41,-9.35938698688464e-7
2.4399999999999995,-7.685135670727352e-7
2.4699999999999998,-6.313875232978599e-7
2.5,-5.18868803945798e-7
2.5299999999999994,-4.2638061015087576e-7
2.5599999999999996,-3.502335763668126e-7
2.59,-2.8744648607201655e-7
2.62,-2.3560463459691912e-7
2.6499999999999995,-1.9274764630257958e-7
2.6799999999999997,-1.572803945593012e-7
2.71,-1.2790209196349785e-7
2.7399999999999993,-1.0354970199657009e-7
2.7699999999999996,-8.335267327812202e-8
2.8,-6.659664270546589e-8
2.83,-5.269426261774669e-8
2.8599999999999994,-4.116169960282291e-8
2.8899999999999997,-3.1599659393262725e-8
2.92,-2.367803209971081e-8
2.9499999999999993,-1.712343992989201e-8
2.9799999999999995,-1.1709117133486495e-8
3.01,-7.246668116023625e-9
3.039999999999999,-3.579341367707685e-9
3.0700000000000003,-5.765293877660605e-10
3.0999999999999996,1.8707377114467683e-9
3.129999999999999,3.853491546687973e-9
3.16,5.447867995291064e-9
3.1899999999999995,6.7176141229556595e-9
3.219999999999999,7.716157489309202e-9
3.25,8.488317232676215e-9
3.2799999999999994,9.071721283692047e-9
3.3100000000000005,9.497982217906837e-9
3.34,9.793674346502716e-9
3.369999999999999,9.98114694501434e-9
3.4000000000000004,1.0079202121151927e-8
3.4299999999999997,1.0103660682701442e-8
3.459999999999999,1.0067835182235587e-8
3.49,9.982925908257925e-9
3.5199999999999996,9.858352812993935e-9
3.549999999999999,9.702034095697083e-9
3.58,9.520620300583646e-9
3.6099999999999994,9.319691263629711e-9
3.6400000000000006,9.103921989409448e-9
3.67,8.877222508212187e-9
3.6999999999999993,8.64285591379848e-9
3.7300000000000004,8.403538080547469e-9
3.76,8.16152197851474e-9
3.789999999999999,7.918669024420206e-9
3.8200000000000003,7.67650950796945e-9
3.8499999999999996,7.436293801768138e-9
3.879999999999999,7.199035787674349e-9
3.91,6.965549702843585e-9
3.9399999999999995,6.736481417266983e-9
3.969999999999999,6.51233499460959e-9
4.,6.293495254304359e-9
4.029999999999999,6.080246940731366e-9
4.0600000000000005,5.872791011262133e-9
4.09,5.671258475959135e-9
4.119999999999999,5.475722155299637e-9
4.15,5.286206666373868e-9
4.18,5.102696900791086e-9
4.209999999999999,4.925145218448275e-9
4.24,4.75347754518231e-9
4.27,4.587598539078683e-9
4.299999999999999,4.4273959597881475e-9
4.33,4.272744359553815e-9
4.359999999999999,4.12350819539643e-9
4.389999999999999,3.979544447561066e-9
4.42,3.840704816855052e-9
4.449999999999999,3.7068375628945005e-9
4.48,3.5777890362411566e-9
4.51,3.4534049497116994e-9
4.539999999999999,3.3335314275757377e-9
4.57,3.2180158657562504e-9
4.6,3.106707631361652e-9
4.629999999999999,2.9994586257902907e-9
4.66,2.896123732148896e-9
4.6899999999999995,2.796561164765395e-9
4.719999999999999,2.7006327359111766e-9
4.75,2.608204052865331e-9
4.779999999999999,2.5191446563114467e-9
4.8100000000000005,2.4333281096570538e-9
4.84,2.3506320473797532e-9
4.869999999999999,2.2709381893473913e-9
4.9,2.194132327046109e-9
4.93,2.1201042867621864e-9
4.959999999999999,2.04874787403627e-9
4.99,1.9799608030480974e-9


==> figures/timesepdep/ErfcNoiseVSTimeSep006.csv <==
-5.,0.005977183896141709
-4.95,0.0062902523189533955
-4.9,0.006620067240743749
-4.85,0.006967560334862108
-4.8,0.00733371871671182
-4.75,0.00771958859188677
-4.7,0.008126279172099753
-4.65,0.008554966893746508
-4.6,0.009006899943496731
-4.55,0.009483403138291702
-4.5,0.009985883177018677
-4.45,0.010515834300151582
-4.4,0.011074844391974613
-4.35,0.011664601563858887
-4.3,0.012286901260649397
-4.25,0.012943653936154157
-4.2,0.013636893348043374
-4.15,0.01436878552720268
-4.1,0.015141638481783376
-4.05,0.015957912701900504
-4.,0.016820232537202474
-3.95,0.017731398526429937
-3.9,0.01869440076567
-3.8499999999999996,0.01971243341036713
-3.8,0.020788910415371176
-3.75,0.021927482627485003
-3.7,0.023132056356249323
-3.65,0.024406813561217103
-3.5999999999999996,0.02575623380790723
-3.55,0.027185118160188912
-3.5,0.02869861519437281
-3.45,0.03030224933998425
-3.4,0.03200195177466861
-3.3499999999999996,0.03380409412633245
-3.3,0.035715525265254316
-3.25,0.037743611503389986
-3.2,0.03989628055865059
-3.15,0.04218206969011778
-3.0999999999999996,0.04461017846802282
-3.05,0.047190526712574794
-3.,0.049933818221931894
-2.9499999999999997,0.052851611016498275
-2.9,0.05595639496052958
-2.85,0.05926167779099065
-2.8,0.06278208079864751
-2.75,0.06653344568190549
-2.6999999999999997,0.07053295444896689
-2.65,0.07479926470355745
-2.5999999999999996,0.07935266324678494
-2.55,0.08421524170598611
-2.5,0.08941109891749487
-2.4499999999999997,0.09496657611820698
-2.4,0.10091053273682614
-2.3499999999999996,0.10727467285068208
-2.3,0.11409393530238159
-2.25,0.1214069643696536
-2.1999999999999997,0.12925668287564204
-2.15,0.13769099608385918
-2.0999999999999996,0.1467636631141281
-2.05,0.15653538331695932
-2.,0.16707515869652917
-1.9499999999999997,0.17846201071971862
-1.9,0.19078715142706676
-1.8499999999999996,0.20415673543063284
-1.7999999999999998,0.21869535184302913
-1.75,0.23455045391989157
-1.6999999999999997,0.2518979692472988
-1.65,0.27094938386171735
-1.5999999999999996,0.29196064754510076
-1.5499999999999998,0.3152433002710115
-1.5,0.34117826364619164
-1.4499999999999997,0.37023276368239133
-1.4,0.4029808332828656
-1.3499999999999996,0.44012775682313143
-1.2999999999999998,0.48253862704146555
-1.25,0.5312708362236045
-1.1999999999999997,0.58760975795762
-1.15,0.653106023075141
-1.0999999999999996,0.729611584970191
-1.0499999999999998,0.819310153818994
-1.,0.9247355495571182
-0.9500000000000002,1.048769157391986
-0.8999999999999995,1.1946051844319472
-0.8499999999999996,1.3656702079096519
-0.7999999999999998,1.565482250818582
-0.75,1.7974351875253185
-0.7000000000000002,2.064497808792848
-0.6499999999999995,2.3688244676451617
-0.5999999999999996,2.7112867256038804
-0.5499999999999998,3.090952889134152
-0.5,3.5045635278505864
-0.4500000000000002,3.9460729834877997
-0.39999999999999947,4.4063445931813865
-0.34999999999999964,4.873094532191135
-0.2999999999999998,5.33116940501007
-0.25,5.763211538270272
-0.1999999999999993,6.150713284682433
-0.14999999999999947,6.47539366090334
-0.09999999999999964,6.7207598737309855
-0.04999999999999982,6.873659619958145
0.,6.925604291775529
0.05000000000000071,6.873659619958144
0.10000000000000053,6.720759873730981
0.15000000000000036,6.475393660903334
0.20000000000000018,6.150713284682428
0.25,5.763211538270273
0.3000000000000007,5.331169405010063
0.35000000000000053,4.873094532191125
0.40000000000000036,4.406344593181382
0.4500000000000002,3.9460729834877997
0.5,3.5045635278505864
0.5500000000000007,3.090952889134143
0.6000000000000005,2.711286725603875
0.6500000000000004,2.368824467645156
0.7000000000000002,2.0644978087928494
0.75,1.7974351875253185
0.8000000000000007,1.5654822508185784
0.8500000000000005,1.365670207909648
0.9000000000000004,1.1946051844319452
0.9500000000000002,1.048769157391986
1.,0.9247355495571182
1.0500000000000007,0.8193101538189925
1.1000000000000005,0.7296115849701896
1.1500000000000004,0.6531060230751402
1.2000000000000002,0.5876097579576194
1.25,0.5312708362236045
1.3000000000000007,0.48253862704146494
1.3500000000000005,0.4401277568231308
1.4000000000000004,0.40298083328286527
1.4500000000000002,0.3702327636823911
1.5,0.34117826364619164
1.5500000000000007,0.3152433002710109
1.6000000000000005,0.29196064754510026
1.6500000000000004,0.27094938386171724
1.7000000000000002,0.25189796924729857
1.75,0.23455045391989157
1.8000000000000007,0.21869535184302882
1.8500000000000005,0.20415673543063262
1.9000000000000004,0.19078715142706656
1.9500000000000002,0.1784620107197185
2.,0.16707515869652917
2.0500000000000007,0.15653538331695907
2.1000000000000005,0.14676366311412792
2.1500000000000004,0.13769099608385915
2.2,0.12925668287564201
2.25,0.1214069643696536
2.3000000000000007,0.1140939353023814
2.3500000000000005,0.10727467285068193
2.4000000000000004,0.10091053273682603
2.45,0.09496657611820686
2.5,0.08941109891749487
2.5500000000000007,0.08421524170598604
2.6000000000000005,0.0793526632467849
2.6500000000000004,0.07479926470355741
2.7,0.07053295444896682
2.75,0.06653344568190549
2.8000000000000007,0.06278208079864743
2.8500000000000005,0.059261677790990605
2.9000000000000004,0.05595639496052958
2.95,0.05285161101649826
3.,0.049933818221931894
3.0500000000000007,0.04719052671257477
3.0999999999999996,0.04461017846802282
3.1500000000000004,0.04218206969011775
3.200000000000001,0.03989628055865056
3.25,0.037743611503389986
3.3000000000000007,0.0357155252652543
3.3499999999999996,0.03380409412633245
3.4000000000000004,0.032001951774668594
3.450000000000001,0.030302249339984218
3.5,0.028698615194372806
3.5500000000000007,0.02718511816018887
3.5999999999999996,0.02575623380790723
3.6500000000000004,0.0244068135612171
3.700000000000001,0.023132056356249295
3.75,0.021927482627485007
3.8000000000000007,0.02078891041537117
3.8499999999999996,0.01971243341036713
3.9000000000000004,0.018694400765669982
3.950000000000001,0.01773139852642993
4.,0.016820232537202474
4.050000000000001,0.015957912701900494
4.1,0.015141638481783376
4.15,0.014368785527202678
4.200000000000001,0.01363689334804336
4.25,0.012943653936154157
4.300000000000001,0.012286901260649373
4.35,0.011664601563858883
4.4,0.011074844391974613
4.450000000000001,0.010515834300151572
4.5,0.009985883177018675
4.550000000000001,0.009483403138291695
4.600000000000001,0.009006899943496717
4.65,0.008554966893746508
4.700000000000001,0.008126279172099751
4.75,0.007719588591886769
4.800000000000001,0.007333718716711811
4.850000000000001,0.0069675603348621
4.9,0.006620067240743751
4.950000000000001,0.006290252318953391
5.,0.005977183896141709


==> figures/timesepdep/ErfcNoiseVSTimeSep008.csv <==
-5.,0.0016986419899807106
-4.97,0.001752131828602885
-4.94,0.001807359222226932
-4.91,0.0018643837748432222
-4.88,0.0019232673158174722
-4.85,0.0019840739932611394
-4.82,0.002046870370351124
-4.79,0.0021117255273384026
-4.76,0.002178711167814827
-4.73,0.0022479017300685044
-4.7,0.0023193745036901416
-4.67,0.002393209751694074
-4.64,0.002469490838430789
-4.61,0.0025483043635812015
-4.58,0.002629740302536954
-4.55,0.002713892153485605
-4.52,0.002800857091534969
-4.49,0.002890736130223359
-4.46,0.00298363429078716
-4.43,0.0030796607795589444
-4.4,0.0031789291739044065
-4.37,0.0032815576171001237
-4.34,0.003387669022600223
-4.3100000000000005,0.0034973912881309465
-4.28,0.003610857520085109
-4.25,0.003728206268700753
-4.22,0.0038495817745263327
-4.19,0.0039751342266913705
-4.16,0.0041050200335179775
-4.13,0.004239402106023672
-4.1,0.004378450154880392
-4.07,0.004522341001310189
-4.04,0.004671258903114214
-4.01,0.004825395894843965
-3.98,0.004984952144918599
-3.95,0.005150136328596546
-3.92,0.005321166018057105
-3.89,0.005498268090168075
-3.8600000000000003,0.005681679152400168
-3.83,0.0058716459875296275
-3.8,0.00606842601765065
-3.77,0.006272287787980481
-3.74,0.006483511470909321
-3.71,0.006702389390679424
-3.68,0.006929226569000195
-3.6500000000000004,0.007164341291811118
-3.62,0.007408065697288765
-3.59,0.007660746385055255
-3.56,0.007922745046380254
-3.5300000000000002,0.008194439114971735
-3.5,0.00847622243771948
-3.4699999999999998,0.008768505964483206
-3.44,0.009071718455699462
-3.41,0.009386307206211681
-3.38,0.009712738783298043
-3.35,0.01005149977637543
-3.3200000000000003,0.010403097555284726
-3.29,0.010768061033403565
-3.26,0.011146941431076338
-3.23,0.011540313033985675
-3.2,0.011948773940100708
-3.17,0.012372946787711487
-3.14,0.012813479455778163
-3.1100000000000003,0.013271045726372397
-3.08,0.013746345897345507
-3.05,0.014240107331504952
-3.02,0.014753084926494757
-2.99,0.015286061487234033
-2.96,0.015839847980147974
-2.93,0.016415283645502945
-2.9,0.017013235941056765
-2.87,0.017634600285453425
-2.84,0.01828029956997576
-2.81,0.018951283394623524
-2.7800000000000002,0.019648526990115708
-2.75,0.0203730297739846
-2.72,0.021125813487562293
-2.69,0.02190791985361145
-2.66,0.022720407688336993
-2.63,0.023564349395142816
-2.6,0.024440826761034252
-2.5700000000000003,0.02535092597019161
-2.54,0.026295731740192098
-2.5100000000000002,0.027276320504942053
-2.48,0.028293752485498112
-2.45,0.02934906262555801
-2.42,0.030443250225407798
-2.39,0.031577267198424096
-2.3600000000000003,0.03275200485271926
-2.33,0.033968279118633676
-2.3000000000000003,0.03522681416487914
-2.27,0.036528224378890126
-2.24,0.03787299473347116
-2.21,0.03926145962602214
-2.18,0.040693780363299105
-2.15,0.042169921579778315
-2.12,0.043689627028542864
-2.0900000000000003,0.04525239537917539
-2.06,0.04685745690814829
-2.0300000000000002,0.04850375228755979
-2.,0.050189915082035554
-1.9700000000000002,0.0519142600051716
-1.94,0.053674780163564646
-1.9100000000000001,0.055469155408905825
-1.88,0.05729477868604596
-1.85,0.0591488037207859
-1.8200000000000003,0.06102822264557671
-1.79,0.06292998204199542
-1.7600000000000002,0.06485114856571046
-1.73,0.06678913782770411
-1.7000000000000002,0.06874202327766471
-1.67,0.07070894547308865
-1.6400000000000001,0.07269064639227991
-1.6100000000000003,0.07469015842787227
-1.58,0.07671368343842239
-1.5500000000000003,0.07877170377961738
-1.52,0.0808803745950022
-1.4900000000000002,0.08306325478503675
-1.46,0.08535344289324816
-1.4300000000000002,0.08779619345783658
-1.4000000000000004,0.09045209886021335
-1.37,0.09340093087755384
-1.3400000000000003,0.0967462443219942
-1.31,0.10062085136545877
-1.2800000000000002,0.10519327812222609
-1.25,0.11067531312077292
-1.2200000000000002,0.11733074832694346
-1.19,0.12548539477991416
-1.1600000000000001,0.1355384234190434
-1.1300000000000003,0.14797503491330577
-1.1,0.16338039155632295
-1.0700000000000003,0.1824546558924615
-1.04,0.2060288552079211
-1.0100000000000002,0.23508113939555944
-0.9800000000000004,0.2707528100076166
-0.9500000000000002,0.31436327384262747
-0.9199999999999999,0.3674228167785905
-0.8900000000000006,0.4316418095287289
-0.8600000000000003,0.5089346590736858
-0.8300000000000001,0.6014165271402523
-0.7999999999999998,0.7113905779875851
-0.7700000000000005,0.8413233286560476
-0.7400000000000002,0.9938056010246039
-0.71,1.1714966701265734
-0.6799999999999997,1.3770495235048879
-0.6500000000000004,1.6130157498865592
-0.6200000000000001,1.8817295094732676
-0.5899999999999999,2.185171333852096
-0.5600000000000005,2.524814162003384
-0.5300000000000002,2.9014560002944423
-0.5,3.315045806830785
-0.46999999999999975,3.7645114929542927
-0.4400000000000004,4.247601095537184
-0.41000000000000014,4.760749939026681
-0.3799999999999999,5.298987678321707
-0.35000000000000053,5.855899191936877
-0.3200000000000003,6.423652117239091
-0.29000000000000004,6.993101209778678
-0.2599999999999998,7.553975625307353
-0.23000000000000043,8.095149798757145
-0.20000000000000018,8.604992158365333
-0.16999999999999993,9.071778986172498
-0.14000000000000057,9.484153994588466
-0.11000000000000032,9.831608392670594
-0.08000000000000007,10.104952127813696
-0.04999999999999982,10.296745217510752
-0.020000000000000462,10.40165908781551
0.009999999999999787,10.416741661432596
0.040000000000000036,10.341566392893366
0.0699999999999994,10.178253928113255
0.09999999999999964,9.93136473193819
0.1299999999999999,9.607670867953445
0.16000000000000014,9.215824096100537
0.1899999999999995,8.76594465919263
0.21999999999999975,8.269159881951275
0.25,7.7371236486054
0.27999999999999936,7.181546949462331
0.3099999999999996,6.613766309725827
0.33999999999999986,6.044371606188194
0.3700000000000001,5.482908265088125
0.39999999999999947,4.93766188811887
0.4299999999999997,4.415526687241899
0.45999999999999996,3.921953300960958
0.4900000000000002,3.460967010099168
0.5199999999999996,3.03524426683607
0.5499999999999998,2.646233809599101
0.5800000000000001,2.294308322003916
0.6099999999999994,1.9789333673545437
0.6399999999999997,1.6988418984184428
0.6699999999999999,1.4522047026957634
0.7000000000000002,1.2367894183189552
0.7299999999999995,1.0501030146730528
0.7599999999999998,0.8895147032941245
0.79,0.7523580175172703
0.8199999999999994,0.6360122176508902
0.8499999999999996,0.5379642307221324
0.8799999999999999,0.4558530430460191
0.9100000000000001,0.3874988721746689
0.9399999999999995,0.3309196088202689
0.9699999999999998,0.28433699545413593
1.,0.2461748522181012
1.0299999999999994,0.2150514204674422
1.0599999999999996,0.18976760945737542
1.0899999999999999,0.16929263306863995
1.12,0.1527482330819514
1.1499999999999995,0.13939241809933683
1.1799999999999997,0.12860341125342908
1.21,0.119864298140656
1.2400000000000002,0.1127487035838642
1.2699999999999996,0.10690768939886106
1.2999999999999998,0.10205796822890793
1.33,0.09797144978654754
1.3599999999999994,0.09446608282282357
1.3899999999999997,0.09139791963328525
1.42,0.0886543074151873
1.4500000000000002,0.08614809894537724
1.4799999999999995,0.08381277100663481
1.5099999999999998,0.08159834054019276
1.54,0.07946797379558547
1.5699999999999994,0.07739519139308701
1.5999999999999996,0.07536158114523163
1.63,0.07335493992734013
1.6600000000000001,0.07136777529680952
1.6899999999999995,0.06939610657076493
1.7199999999999998,0.06743851345259241
1.75,0.06549538792293982
1.7799999999999994,0.06356835192683041
1.8099999999999996,0.06165980939380543
1.8399999999999999,0.059772606354793235
1.87,0.057909777421467364
1.8999999999999995,0.056074360736002
1.9299999999999997,0.054269266751945586
1.96,0.052497188940664186
1.9899999999999993,0.050760546799052945
2.0199999999999996,0.049061453428222004
2.05,0.047401701512963676
2.08,0.045782762812669894
2.1099999999999994,0.0442057973182713
2.1399999999999997,0.04267166907688423
2.17,0.04118096636864805
2.1999999999999993,0.03973402446896826
2.2299999999999995,0.03833094966573865
2.26,0.03697164354776341
2.29,0.03565582685296244
2.3199999999999994,0.03438306237771913
2.3499999999999996,0.03315277661339634
2.38,0.031964279902182424
2.41,0.030816784999860264
2.4399999999999995,0.029709424004192537
2.4699999999999998,0.028641263659561662
2.5,0.0276113190854671
2.5299999999999994,0.026618566001826882
2.5599999999999996,0.02566195154439364
2.59,0.02474040374590498
2.62,0.023852839843274184
2.6499999999999995,0.02299817344306849
2.6799999999999997,0.022175320697270837
2.71,0.02138320557070437
2.7399999999999993,0.02062076429576755
2.7699999999999996,0.019886949102021503
2.8,0.0191807313018738
2.83,0.01850110380714685
2.8599999999999994,0.01784708314489993
2.8899999999999997,0.017217711034777924
2.92,0.01661205558300419
2.9499999999999993,0.01602921214664624
2.9799999999999995,0.01546830390822501
3.01,0.014928482206234973
3.039999999999999,0.014408926654368732
3.0700000000000003,0.013908845082296294
3.0999999999999996,0.013427473325947334
3.129999999999999,0.012964074892029755
3.16,0.012517940518490478
3.1899999999999995,0.012088387649904794
3.219999999999999,0.011674759844349665
3.25,0.01127642612614818
3.2799999999999994,0.010892780296943462
3.3100000000000005,0.010523240215849952
3.34,0.010167247057917808
3.369999999999999,0.00982426455880906
3.4000000000000004,0.009493778252410493
3.4299999999999997,0.00917529470707364
3.459999999999999,0.008868340765267897
3.49,0.008572462790641642
3.5199999999999996,0.008287225925795541
3.549999999999999,0.008012213363471752
3.58,0.007747025633342086
3.6099999999999994,0.00749127990612707
3.6400000000000006,0.007244609316388493
3.67,0.00700666230500464
3.6999999999999993,0.006777101982049647
3.7300000000000004,0.006555605510555111
3.76,0.0063418635114236045
3.789999999999999,0.0061355794895887085
3.8200000000000003,0.0059364692813689505
3.8499999999999996,0.0057442605228398055
3.879999999999999,0.0055586921389465995
3.91,0.005379513852998008
3.9399999999999995,0.005206485716112543
3.969999999999999,0.005039377656119619
4.,0.004877969045477201
4.029999999999999,0.004722048287491839
4.0600000000000005,0.004571412420401946
4.09,0.004425866738719127
4.119999999999999,0.004285224431281428
4.15,0.004149306234672885
4.18,0.004017940103386959
4.209999999999999,0.0038909608935311178
4.24,0.003768210061371186
4.27,0.0036495353754065346
4.299999999999999,0.003534790641523348
4.33,0.0034238354406706077
4.359999999999999,0.0033165348785182585
4.389999999999999,0.0032127593465729872
4.42,0.0031123842942437944
4.449999999999999,0.0030152900113672417
4.48,0.0029213614207143574
4.51,0.0028304878800347816
4.539999999999999,0.0027425629931838403
4.57,0.0026574844299252906
4.6,0.0025751537539950064
4.629999999999999,0.0024954762590478742
4.66,0.0024183608121103165
4.6899999999999995,0.0023437197041867312
4.719999999999999,0.002271468507680361
4.75,0.002201525940304881
4.779999999999999,0.0021338137351775664
4.8100000000000005,0.002068256516799141
4.84,0.0020047816826391776
4.869999999999999,0.0019433192900589053
4.9,0.0018838019484395843
4.93,0.001826164715453634
4.959999999999999,0.0017703449995414967
4.99,0.0017162824648931994


==> figures/timesepdep/ErfcNoiseVSTimeSep010.csv <==
-5.,0.00029217754480322425
-4.97,0.0003015191228875354
-4.94,0.00031117248148861885
-4.91,0.0003211487855704247
-4.88,0.00033145964303211474
-4.85,0.00034211711847249914
-4.82,0.00035313375331314455
-4.79,0.00036452260578220824
-4.76,0.0003762972455943445
-4.73,0.0003884717933621538
-4.7,0.00040106094170695776
-4.67,0.0004140799807171185
-4.64,0.0004275448247018495
-4.61,0.0004414720401931124
-4.58,0.0004558788752474588
-4.55,0.00047078329010031184
-4.52,0.0004862039892255939
-4.49,0.0005021604548536209
-4.46,0.0005186729819998056
-4.43,0.0005357627150558281
-4.4,0.0005534516859941252
-4.37,0.0005717628542297396
-4.34,0.0005907201481940621
-4.3100000000000005,0.0006103485086492034
-4.28,0.0006306739337872911
-4.25,0.0006517235261406213
-4.22,0.0006735255413241128
-4.19,0.0006961094386209172
-4.16,0.000719505933409801
-4.13,0.0007437470514189041
-4.1,0.0007688661847659797
-4.07,0.0007948981497474415
-4.04,0.0008218792462663031
-4.01,0.0008498473188178463
-3.98,0.000878841818869564
-3.95,0.0009089038684538427
-3.92,0.0009400763247362632
-3.89,0.0009724038452660409
-3.8600000000000003,0.0010059329535482635
-3.83,0.001040712104499424
-3.8,0.001076791749256749
-3.77,0.0011142243987057694
-3.74,0.001153064684967309
-3.71,0.001193369419941779
-3.68,0.0012351976498423227
-3.6500000000000004,0.001278610704455415
-3.62,0.0013236722396437399
-3.59,0.0013704482713469074
-3.56,0.0014190071990352964
-3.5300000000000002,0.00146941981622457
-3.5,0.0015217593052560003
-3.4699999999999998,0.0015761012130820974
-3.44,0.0016325234042583155
-3.41,0.001691105986718617
-3.38,0.001751931205192066
-3.35,0.0018150832962845714
-3.3200000000000003,0.0018806482982864873
-3.29,0.0019487138076531624
-3.26,0.002019368672817888
-3.23,0.0020927026145109483
-3.2,0.0021688057600190358
-3.17,0.002247768076881958
-3.14,0.002329678689154853
-3.1100000000000003,0.002414625056730542
-3.08,0.0025026919951963967
-3.05,0.002593960510059127
-3.02,0.002688506415123421
-2.99,0.002786398700041256
-2.96,0.002887697606562957
-2.93,0.002992452366676699
-2.9,0.0031006985484909083
-2.87,0.0032124549472411796
-2.84,0.0033277199490144194
-2.81,0.003446467283476538
-2.7800000000000002,0.0035686410688351676
-2.75,0.0036941500372012124
-2.72,0.0038228608111295836
-2.69,0.003954590080095482
-2.66,0.004089095516748526
-2.63,0.004226065203447491
-2.6,0.004365105379540639
-2.5700000000000003,0.00450572621532034
-2.54,0.004647325318905473
-2.5100000000000002,0.004789168622791736
-2.48,0.004930368245686265
-2.45,0.0050698568647522205
-2.42,0.005206358064458658
-2.39,0.005338352049889908
-2.3600000000000003,0.005464036023609837
-2.33,0.005581278424979029
-2.3000000000000003,0.005687566118201998
-2.27,0.005779943489464422
-2.24,0.005854942273414184
-2.21,0.0059085007752708646
-2.18,0.005935870985395779
-2.15,0.005931511901469801
-2.12,0.005888967178835983
-2.0900000000000003,0.00580072502679963
-2.06,0.0056580580621498665
-2.0300000000000002,0.00545084062868365
-2.,0.005167340904169459
-1.9700000000000002,0.0047939849596599915
-1.94,0.004315089832010736
-1.9100000000000001,0.003712562648301246
-1.88,0.0029655629399796086
-1.85,0.00205012555707174
-1.8200000000000003,0.0009387421069017928
-1.79,-0.0004001003142161499
-1.7600000000000002,-0.002002423040629778
-1.73,-0.003909300478250383
-1.7000000000000002,-0.006167440893868213
-1.67,-0.008829795143261123
-1.6400000000000001,-0.011956180219556004
-1.6100000000000003,-0.015613897983528765
-1.58,-0.01987832089990242
-1.5500000000000003,-0.024833405566640647
-1.52,-0.03057208072826535
-1.4900000000000002,-0.03719643867393646
-1.46,-0.044817636735364444
-1.4300000000000002,-0.05355538827477975
-1.4000000000000004,-0.06353688934385734
-1.37,-0.0748949874204247
-1.3400000000000003,-0.08776535177677433
-1.31,-0.10228235089892632
-1.2800000000000002,-0.11857328127155296
-1.25,-0.1367505248639107
-1.2200000000000002,-0.15690114202929872
-1.19,-0.17907333606065465
-1.1600000000000001,-0.20325916122496562
-1.1300000000000003,-0.22937279461867807
-1.1,-0.2572236804854184
-1.0700000000000003,-0.28648384089088286
-1.04,-0.3166487819646292
-1.0100000000000002,-0.3469915414655945
-0.9800000000000004,-0.3765097371679624
-0.9500000000000002,-0.4038658973376494
-0.9199999999999999,-0.42732196669078665
-0.8900000000000006,-0.4446697005390259
-0.8600000000000003,-0.4531597077008117
-0.8300000000000001,-0.4494331826273266
-0.7999999999999998,-0.42946185615601273
-0.7700000000000005,-0.3885033318865422
-0.7400000000000002,-0.3210806516162096
-0.71,-0.22099647921163823
-0.6799999999999997,-0.08139347255807035
-0.6500000000000004,0.10512707167916777
-0.6200000000000001,0.34631671637037137
-0.5899999999999999,0.6500118300172826
-0.5600000000000005,1.023779908889583
-0.5300000000000002,1.474479815331172
-0.5,2.007743150518285
-0.46999999999999975,2.6273935375992687
-0.4400000000000004,3.3348314962788446
-0.41000000000000014,4.128423914305521
-0.3799999999999999,5.002947542865893
-0.35000000000000053,5.949143823505729
-0.3200000000000003,6.953445907506372
-0.29000000000000004,7.997936276121546
-0.2599999999999998,9.060583662795485
-0.23000000000000043,10.115790537407165
-0.20000000000000018,11.13525781967429
-0.16999999999999993,12.08914355109131
-0.14000000000000057,12.947459970823887
-0.11000000000000032,13.681622728187955
-0.08000000000000007,14.266041151129155
-0.04999999999999982,14.679623635965104
-0.020000000000000462,14.907070382531339
0.009999999999999787,14.939838275490356
0.040000000000000036,14.77668906100997
0.0699999999999994,14.423769343877108
0.09999999999999964,13.894214835630613
0.1299999999999999,13.207316158135068
0.16000000000000014,12.387323628653288
0.1899999999999995,11.461998879047007
0.21999999999999975,10.46103850715384
0.25,9.414497863148556
0.27999999999999936,8.35133228782136
0.3099999999999996,7.29815120984232
0.33999999999999986,6.278251280037759
0.3700000000000001,5.310962492423315
0.39999999999999947,4.411310135361276
0.4299999999999997,3.5899687791693426
0.45999999999999996,2.8534645580735867
0.4900000000000002,2.204569725119069
0.5199999999999996,1.642828695477799
0.5499999999999998,1.1651565172939622
0.5800000000000001,0.7664573465943849
0.6099999999999994,0.44022027103692934
0.6399999999999997,0.17906101564918225
0.6699999999999999,-0.02481076812681149
0.7000000000000002,-0.17920884392196512
0.7299999999999995,-0.2916742353152583
0.7599999999999998,-0.3692611437389726
0.79,-0.41839624404578557
0.8199999999999994,-0.4448002307763597
0.8499999999999996,-0.4534595660916973
0.8799999999999999,-0.4486365976584959
0.9100000000000001,-0.4339072095233688
0.9399999999999995,-0.4122166224930714
0.9699999999999998,-0.38594561547571543
1.,-0.3569811047264506
1.0299999999999994,-0.3267865653601895
1.0599999999999996,-0.29646913322006985
1.0899999999999999,-0.2668413510980827
1.12,-0.23847641721836535
1.1499999999999995,-0.21175647129170283
1.1799999999999997,-0.1869139421071066
1.21,-0.16406630249520243
1.2400000000000002,-0.14324480491562946
1.2699999999999996,-0.12441783641536688
1.2999999999999998,-0.1075096130359425
1.33,-0.09241489477513828
1.3599999999999994,-0.07901036945372744
1.3899999999999997,-0.0671632917524298
1.42,-0.05673789445581024
1.4500000000000002,-0.04760001785470969
1.4799999999999995,-0.03962033474912963
1.5099999999999998,-0.03267648526094706
1.54,-0.026654379140935484
1.5699999999999994,-0.02144887397628474
1.5999999999999996,-0.016963995616341203
1.63,-0.013112831806553572
1.6600000000000001,-0.009817200815523973
1.6899999999999995,-0.0070071730251206905
1.7199999999999998,-0.004620504278812508
1.75,-0.002602024530136405
1.7799999999999994,-0.0009030133425254657
1.8099999999999996,0.0005194155217174713
1.8399999999999999,0.001702905329107218
1.87,0.0026804137301550185
1.8999999999999995,0.003480730579958592
1.9299999999999997,0.004128953508727614
1.96,0.004646920635109568
1.9899999999999993,0.005053601280447312
2.0199999999999996,0.005365446519870432
2.05,0.005596702019257631
2.08,0.0057596859516765055
2.1099999999999994,0.005865034937320734
2.1399999999999997,0.005921920964289953
2.17,0.005938242167091274
2.1999999999999993,0.005920790197956688
2.2299999999999995,0.005875396746993128
2.26,0.005807061568311376
2.29,0.005720064163091421
2.3199999999999994,0.005618061065904801
2.3499999999999996,0.005504170482668676
2.38,0.0053810458427587336
2.41,0.0052509396536613365
2.4399999999999995,0.0051157588877675485
2.4699999999999998,0.004977112986017155
2.5,0.004836355432575388
2.5299999999999994,0.004694619737757318
2.5599999999999996,0.004552850562182944
2.59,0.0044118306226871
2.62,0.004272203938807561
2.6499999999999995,0.004134495906717992
2.6799999999999997,0.0039991306242726675
2.71,0.0038664458354551712
2.7399999999999993,0.003736705815718633
2.7699999999999996,0.0036101124657324036
2.8,0.0034868148805497134
2.83,0.003366917566580081
2.8599999999999994,0.003250487515338806
2.8899999999999997,0.003137560279069768
2.92,0.0030281451857492024
2.9499999999999993,0.0029222298108276526
2.9799999999999995,0.0028197838072634793
3.01,0.002720762181706591
3.039999999999999,0.0026251080928290866
3.0700000000000003,0.0025327552375285865
3.0999999999999996,0.0024436298818391886
3.129999999999999,0.002357652585690479
3.16,0.0022747396639972274
3.1899999999999995,0.002194804420804857
3.219999999999999,0.002117758188211387
3.25,0.002043511197536874
3.2799999999999994,0.001971973306392931
3.3100000000000005,0.001903054602132629
3.34,0.001836665899397745
3.369999999999999,0.0017727191469949783
3.4000000000000004,0.0017111277572987938
3.4299999999999997,0.0016518068695531574
3.459999999999999,0.001594673556885051
3.49,0.0015396469854914163
3.5199999999999996,0.0014866485332921367
3.549999999999999,0.0014356018743307045
3.58,0.001386433034329755
3.6099999999999994,0.0013390704220523836
3.6400000000000006,0.0012934448404660847
3.67,0.0012494894811408402
3.6999999999999993,0.0012071399048238743
3.7300000000000004,0.0011663340107112476
3.76,0.001127011996571282
3.789999999999999,0.0010891163115594811
3.8200000000000003,0.0010525916032923812
3.8499999999999996,0.0010173846605126457
3.879999999999999,0.0009834443524750257
3.91,0.0009507215660080396
3.9399999999999995,0.0009191691410555705
3.969999999999999,0.0008887418053729875
4.,0.0008593961089408885
4.029999999999999,0.0008310903585637306
4.0600000000000005,0.0008037845530384631
4.09,0.0007774403192077379
4.119999999999999,0.0007520208491528487
4.15,0.0007274908387238848
4.18,0.0007038164275820825
4.209999999999999,0.0006809651408493147
4.24,0.0006589058324814311
4.27,0.0006376086304126479
4.299999999999999,0.0006170448835170365
4.33,0.0005971871104081572
4.359999999999999,0.0005780089500828756
4.389999999999999,0.0005594851144023077
4.42,0.0005415913423921027
4.449999999999999,0.0005243043563351286
4.48,0.0005076018196251328
4.51,0.0004914622963357606
4.539999999999999,0.0004758652124704831
4.57,0.00046079081883880415
4.6,0.0004462201555121088
4.629999999999999,0.00043213501780949677
4.66,0.00041851792375488376
4.6899999999999995,0.00040535208296321387
4.719999999999999,0.00039262136689213094
4.75,0.00038031028041287757
4.779999999999999,0.00036840393464616635
4.8100000000000005,0.00035688802111384795
4.84,0.00034574878653085905
4.869999999999999,0.00033497301209414173
4.9,0.00032454797996690077
4.93,0.0003144614694704893
4.959999999999999,0.00030470172432325225
4.99,0.00029525743354948266


==> figures/timesepdep/ErfcNoiseVSTimeSep012.csv <==
-5.,0.000031050175326351476
-4.97,0.00003206035691533038
-4.94,0.00003310525269355111
-4.91,0.000034186158134903814
-4.88,0.00003530442241819505
-4.85,0.000036461450593924825
-4.82,0.00003765870606499469
-4.79,0.000038897713196165364
-4.76,0.00004018006003697909
-4.73,0.00004150740116074611
-4.7,0.00004288146062296754
-4.67,0.0000443040350413398
-4.64,0.00004577699679948105
-4.61,0.00004730229737577755
-4.58,0.00004888197079859617
-4.55,0.00005051813722645655
-4.52,0.00005221300665437594
-4.49,0.00005396888274184286
-4.46,0.00005578816676004169
-4.43,0.00005767336165240042
-4.4,0.00005962707620098621
-4.37,0.0000616520292887648
-4.34,0.00006375105424485724
-4.3100000000000005,0.00006592710325653545
-4.28,0.00006818325182771362
-4.25,0.00007052270325901656
-4.22,0.00007294879311904308
-4.19,0.00007546499367003924
-4.16,0.00007807491820431806
-4.13,0.00008078232523490913
-4.1,0.00008359112248638057
-4.07,0.00008650537059855603
-4.04,0.00008952928646384954
-4.01,0.00009266724608959911
-3.98,0.00009592378686238917
-3.95,0.00009930360907094303
-3.92,0.00010281157651301571
-3.89,0.00010645271599247163
-3.8600000000000003,0.00011023221546840062
-3.83,0.00011415542058475822
-3.8,0.00011822782926096773
-3.77,0.0001224550839696955
-3.74,0.00012684296126864975
-3.71,0.00013139735807573172
-3.68,0.00013612427409839727
-3.6500000000000004,0.000141029789723971
-3.62,0.0001461200385707215
-3.59,0.00015140117375737097
-3.56,0.0001568793268024339
-3.5300000000000002,0.00016256055787809188
-3.5,0.0001684507959352215
-3.4699999999999998,0.0001745557669696896
-3.44,0.00018088090841266152
-3.41,0.0001874312672928537
-3.38,0.0001942113794264411
-3.35,0.0002012251264320512
-3.3200000000000003,0.00020847556683230414
-3.29,0.0002159647368753997
-3.26,0.00022369341597504536
-3.23,0.00023166085080320517
-3.2,0.0002398644310636292
-3.17,0.0002482993087784192
-3.14,0.00025695795153279536
-3.1100000000000003,0.00026582961848060986
-3.08,0.0002748997459828195
-3.05,0.000284149227483018
-3.02,0.00029355356954744095
-2.99,0.00030308190284391006
-2.96,0.0003126958231134665
-2.93,0.0003223480327959697
-2.9,0.0003319807487814549
-2.87,0.0003415238356236185
-2.84,0.00035089261629296637
-2.81,0.00035998530336469264
-2.7800000000000002,0.00036867998739705313
-2.75,0.00037683109543689325
-2.72,0.0003842652371368782
-2.69,0.0003907763208396945
-2.66,0.00039611981225035775
-2.63,0.00040000598097953436
-2.6,0.0004020919521884351
-2.5700000000000003,0.0004019723466401171
-2.54,0.0003991682520950778
-2.5100000000000002,0.0003931142209388565
-2.48,0.0003831429317111641
-2.45,0.00036846708406213386
-2.42,0.00034815801549158327
-2.39,0.000321120431539935
-2.3600000000000003,0.0002860625259367193
-2.33,0.0002414606300713377
-2.3000000000000003,0.0001855173678920288
-2.27,0.00011611209808567304
-2.24,0.00003074219441626462
-2.21,-0.00007354655929473553
-2.18,-0.00020024250867242696
-2.15,-0.0003534660377459197
-2.12,-0.0005380857387605637
-2.0900000000000003,-0.0007598562730547036
-2.06,-0.0010255819876550261
-2.0300000000000002,-0.0013433110970275676
-2.,-0.0017225661105313198
-1.9700000000000002,-0.0021746172004923495
-1.94,-0.0027128063807166096
-1.9100000000000001,-0.003352931717282493
-1.88,-0.004113702336966455
-1.85,-0.005017276743462947
-1.8200000000000003,-0.006089898899539371
-1.79,-0.007362648673552355
-1.7600000000000002,-0.008872325551043402
-1.73,-0.010662486917483928
-1.7000000000000002,-0.012784664626598757
-1.67,-0.015299785822275258
-1.6400000000000001,-0.01827982584343213
-1.6100000000000003,-0.021809722164929414
-1.58,-0.025989578223897615
-1.5500000000000003,-0.030937183970248902
-1.52,-0.03679087513745623
-1.4900000000000002,-0.043712744317174
-1.46,-0.05189220231105384
-1.4300000000000002,-0.06154986558169568
-1.4000000000000004,-0.07294171426985001
-1.37,-0.08636341436394221
-1.3400000000000003,-0.10215463950137102
-1.31,-0.12070313479989292
-1.2800000000000002,-0.14244815320628365
-1.25,-0.1678827445357951
-1.2200000000000002,-0.19755418820527065
-1.19,-0.23206162576879485
-1.1600000000000001,-0.2720496651371463
-1.1300000000000003,-0.3181963942214224
-1.1,-0.3711938626485142
-1.0700000000000003,-0.43171867963462035
-1.04,-0.5003899598631201
-1.0100000000000002,-0.5777114704750583
-0.9800000000000004,-0.6639945539448191
-0.9500000000000002,-0.7592583202900303
-0.9199999999999999,-0.8631038316101023
-0.8900000000000006,-0.9745597071332277
-0.8600000000000003,-1.0918979319004603
-0.8300000000000001,-1.2124208616020935
-0.7999999999999998,-1.332223672767204
-0.7700000000000005,-1.4459409656669928
-0.7400000000000002,-1.5464919479514212
-0.71,-1.6248455111548266
-0.6799999999999997,-1.6698342218418694
-0.6500000000000004,-1.6680541273401053
-0.6200000000000001,-1.603894282568813
-0.5899999999999999,-1.4597445935154383
-0.5600000000000005,-1.216431140023986
-0.5300000000000002,-0.8539225835213251
-0.5,-0.3523376519982496
-0.46999999999999975,0.3067393947753902
-0.4400000000000004,1.1386613942583221
-0.41000000000000014,2.1539067678404047
-0.3799999999999999,3.356168813468999
-0.35000000000000053,4.740507957157744
-0.3200000000000003,6.2917688177377755
-0.29000000000000004,7.983487334108448
-0.2599999999999998,9.777511570797108
-0.23000000000000043,11.624526351277867
-0.20000000000000018,13.465603692445846
-0.16999999999999993,15.234800903615593
-0.14000000000000057,16.862705501783392
-0.11000000000000032,18.28069628680777
-0.08000000000000007,19.42557278837033
-0.04999999999999982,20.244121593256722
-0.020000000000000462,20.697155406597343
0.009999999999999787,20.762589546934077
0.040000000000000036,20.437211279407126
0.0699999999999994,19.736939261330203
0.09999999999999964,18.695543111023106
0.1299999999999999,17.361970457617563
0.16000000000000014,15.796583631120466
0.1899999999999995,14.066717627112743
0.21999999999999975,12.242020954826957
0.25,10.390028115629612
0.27999999999999936,8.572344091165053
0.3099999999999996,6.84171299210751
0.33999999999999986,5.240115111693554
0.3700000000000001,3.797909563617048
0.39999999999999947,2.5339306760512517
0.4299999999999997,1.4563668685610078
0.45999999999999996,0.5642057728255525
0.4900000000000002,-0.15098228337987663
0.5199999999999996,-0.7031343418588533
0.5499999999999998,-1.109835068793453
0.5800000000000001,-1.3906382137725442
0.6099999999999994,-1.565652377962974
0.6399999999999997,-1.6544302075370323
0.6699999999999999,-1.675164023479544
0.7000000000000002,-1.644164492650794
0.7299999999999995,-1.5755822914327537
0.7599999999999998,-1.4813246712415626
0.79,-1.3711175861522014
0.8199999999999994,-1.2526675729945733
0.8499999999999996,-1.131883988441151
0.8799999999999999,-1.0131299309578443
0.9100000000000001,-0.8994780321773979
0.9399999999999995,-0.7929545132625384
0.9699999999999998,-0.6947610314152568
1.,-0.6054687202781279
1.0299999999999994,-0.5251824714482987
1.0599999999999996,-0.4536760421081509
1.0899999999999999,-0.3905001916736023
1.12,-0.33506694952023897
1.1499999999999995,-0.28671348639500666
1.1799999999999997,-0.2447490686478873
1.21,-0.20848835010793718
1.2400000000000002,-0.17727390289236364
1.2699999999999996,-0.15049047888623046
1.2999999999999998,-0.12757307758200237
1.33,-0.10801050436576828
1.3599999999999994,-0.09134575330992208
1.3899999999999997,-0.07717424750589562
1.42,-0.06514071894667177
1.4500000000000002,-0.05493530615753155
1.4799999999999995,-0.04628928459734614
1.5099999999999998,-0.038970722918537176
1.54,-0.03278025517889374
1.5699999999999994,-0.02754709529551026
1.5999999999999996,-0.0231253628743547
1.63,-0.019390754283750884
1.6600000000000001,-0.0162375669831112
1.6899999999999995,-0.013576068167096169
1.7199999999999998,-0.011330188176172918
1.75,-0.009435513080376193
1.7799999999999994,-0.007837548005180044
1.8099999999999996,-0.00649022211542839
1.8399999999999999,-0.005354606950597201
1.87,-0.004397821464821215
1.8999999999999995,-0.0035920992790220976
1.9299999999999997,-0.0029139960301967547
1.96,-0.002343717122860217
1.9899999999999993,-0.0018645485325687557
2.0199999999999996,-0.0014623755103018218
2.05,-0.0011252760505702287
2.08,-0.0008431777989557825
2.1099999999999994,-0.0006075686846191905
2.1399999999999997,-0.00041125297773797123
2.17,-0.000248145704005141
2.1999999999999993,-0.00011309941428942434
2.2299999999999995,-1.7582245077626782e-6
2.26,0.00008956517417976672
2.29,0.0001639931652203535
2.3199999999999994,0.000224170577791029
2.3499999999999996,0.00027233835791133426
2.38,0.00031039571011112874
2.41,0.0003399525355973015
2.4399999999999995,0.00036237370232082404
2.4699999999999998,0.0003788164376933656
2.5,0.0003902619288905874
2.5299999999999994,0.00039754204267045676
2.5599999999999996,0.00040136193128196765
2.59,0.00040231916896942
2.62,0.00040091996108547673
2.6499999999999995,0.00039759288178251045
2.6799999999999997,0.0003927005240167793
2.71,0.0003865493849518793
2.7399999999999993,0.00037939825891719056
2.7699999999999996,0.0003714653673029397
2.8,0.0003629344188157207
2.83,0.00035395976382340317
2.8599999999999994,0.00034467077743257816
2.8899999999999997,0.0003351755959767543
2.92,0.0003255642938670953
2.9499999999999993,0.00031591159303306785
2.9799999999999995,0.000306279171747801
3.01,0.00029671763318197967
3.039999999999999,0.0002872681843134576
3.0700000000000003,0.0002779640681413227
3.0999999999999996,0.00026883178566453335
3.129999999999999,0.0002598921385982928
3.16,0.00025116111915819824
3.1899999999999995,0.00024265066931001726
3.219999999999999,0.00023436932855193545
3.25,0.00022632278646782128
3.2799999999999994,0.00021851435389630034
3.3100000000000005,0.00021094536452075107
3.34,0.00020361551695277001
3.369999999999999,0.00019652316591677204
3.4000000000000004,0.0001896655698827624
3.4299999999999997,0.00018303910143205958
3.459999999999999,0.00017663942572997458
3.49,0.00017046165170424955
3.5199999999999996,0.00016450045986622267
3.549999999999999,0.00015875021014659198
3.58,0.00015320503263500639
3.6099999999999994,0.00014785890369948808
3.6400000000000006,0.00014270570960883824
3.67,0.0001377392994788148
3.6999999999999993,0.00013295352910333384
3.7300000000000004,0.0001283422970118958
3.76,0.00012389957390126873
3.789999999999999,0.00011961942642920532
3.8200000000000003,0.00011549603621616732
3.8499999999999996,0.00011152371478140053
3.879999999999999,0.00010769691503733703
3.91,0.00010401023987442488
3.9399999999999995,0.00010045844829764761
3.969999999999999,0.00009703645950515983
4.,0.00009373935524628922
4.029999999999999,0.00009056238074700924
4.0600000000000005,0.00008750094444716285
4.09,0.00008455061676468625
4.119999999999999,0.00008170712806010998
4.15,0.00007896636595905346
4.18,0.00007632437216052963
4.209999999999999,0.00007377733884643355
4.24,0.00007132160477194681
4.27,0.00006895365114303358
4.299999999999999,0.00006667009731444308
4.33,0.00006446769639064387
4.359999999999999,0.00006234333076781256
4.389999999999999,0.000060294007649824393
4.42,0.00005831685458115056
4.449999999999999,0.00005640911501657938
4.48,0.00005456814395172178
4.51,0.00005279140363150165
4.539999999999999,0.000051076459350562494
4.57,0.00004942097535648772
4.6,0.00004782271086404717
4.629999999999999,0.000046279516187244256
4.66,0.00004478932899154142
4.6899999999999995,0.000043350170672084264
4.719999999999999,0.00004196014285641076
4.75,0.00004061742403364441
4.779999999999999,0.000039320266309181985
4.8100000000000005,0.00003806699228364312
4.84,0.000036855992054209254
4.869999999999999,0.00003568572033604933
4.9,0.00003455469370112896
4.93,0.000033461487931230864
4.959999999999999,0.00003240473550275433
4.99,0.000031383123070877756


==> figures/timesepdep/GaussianNoiseVSTimeSepData.csv <==
-5.,0.0004545470480828256
-4.95,0.000502358877499267
-4.9,0.0005552006036255671
-4.85,0.0006136015534273625
-4.8,0.0006781467962596096
-4.75,0.0007494830223953159
-4.7,0.0008283250433510272
-4.65,0.0009154629801866836
-4.6,0.0010117702130899233
-4.55,0.0011182121734752322
-4.5,0.0012358560686347234
-4.45,0.0013658816387494845
-4.4,0.0015095930568639665
-4.35,0.0016684320947138909
-4.3,0.0018439926911999194
-4.25,0.0020380370731320546
-4.2,0.002252513598511533
-4.15,0.002489576517443785
-4.1,0.0027516077895029575
-4.05,0.003041241396607465
-4.,0.0033613900615708033
-3.95,0.003715275005666189
-3.9,0.004106458856263319
-3.8499999999999996,0.004538882130026311
-3.8,0.00501690367931304
-3.75,0.005545345545991638
-3.7,0.006129542719485703
-3.65,0.006775398355222641
-3.5999999999999996,0.007489445076751409
-3.55,0.008278913060728636
-3.5,0.009151805690029048
-3.45,0.010116983657900182
-3.4,0.01118425851706543
-3.3499999999999996,0.012364496793959017
-3.3,0.013669735932129964
-3.25,0.01511331349289788
-3.2,0.01671001122858762
-3.15,0.01847621585754842
-3.0999999999999996,0.02043009861458423
-3.05,0.022591815929811885
-3.,0.024983733908284723
-2.9499999999999997,0.027630679647496523
-2.9,0.0305602228461734
-2.85,0.03380299163211307
-2.8,0.03739302707613867
-2.75,0.04136818147054255
-2.6999999999999997,0.04577056614053212
-2.65,0.050647055332249384
-2.5999999999999996,0.05604985358548468
-2.55,0.06203713495514765
-2.5,0.06867376349058034
-2.4499999999999997,0.07603210550712183
-2.4,0.08419294537181708
-2.3499999999999996,0.0932465177432327
-2.3,0.10329367040377556
-2.25,0.11444717292595855
-2.1999999999999997,0.12683318731160595
-2.15,0.14059291727947695
-2.0999999999999996,0.15588445283733385
-2.05,0.17288482586816312
-2.,0.1917922903002535
-1.9499999999999997,0.2128288365116957
-1.9,0.23624294330518325
-1.8499999999999996,0.26231256115760065
-1.7999999999999998,0.29134830688068336
-1.75,0.3236968302743307
-1.6999999999999997,0.35974428753664656
-1.65,0.3999198214579106
-1.5999999999999996,0.4446989036794778
-1.5499999999999998,0.4946063375613375
-1.5,0.5502186500025722
-1.4499999999999997,0.6121655158761944
-1.4,0.6811297595233611
-1.3499999999999996,0.7578453655306352
-1.2999999999999998,0.8430928096895114
-1.25,0.937690897845783
-1.1999999999999997,1.0424841869330819
-1.15,1.158324975977231
-1.0999999999999996,1.2860488187210806
-1.0499999999999998,1.4264425538747907
-1.,1.5802040099546375
-0.9500000000000002,1.747892859126008
-0.8999999999999995,1.9298726077485546
-0.8499999999999996,2.1262444522414086
-0.7999999999999998,2.336774711934253
-0.75,2.560818760717999
-0.7000000000000002,2.797245758733801
-0.6499999999999995,3.0443699216382676
-0.5999999999999996,3.2998953845310326
-0.5499999999999998,3.5608826891678658
-0.5,3.823745275467263
-0.4500000000000002,4.084283816785625
-0.39999999999999947,4.33776457769406
-0.34999999999999964,4.579045082586772
-0.2999999999999998,4.8027463324895106
-0.25,5.0034658914233106
-0.1999999999999993,5.176020913722421
-0.14999999999999947,5.315705322339506
-0.09999999999999964,5.418541686874528
-0.04999999999999982,5.481506639918524
0.,5.5027094348456655
0.05000000000000071,5.481506639918522
0.10000000000000053,5.418541686874525
0.15000000000000036,5.315705322339504
0.20000000000000018,5.1760209137224145
0.25,5.0034658914233106
0.3000000000000007,4.802746332489507
0.35000000000000053,4.579045082586768
0.40000000000000036,4.337764577694056
0.4500000000000002,4.084283816785626
0.5,3.8237452754672634
0.5500000000000007,3.560882689167859
0.6000000000000005,3.2998953845310304
0.6500000000000004,3.0443699216382627
0.7000000000000002,2.797245758733801
0.75,2.560818760717999
0.8000000000000007,2.336774711934249
0.8500000000000005,2.126244452241404
0.9000000000000004,1.9298726077485522
0.9500000000000002,1.747892859126008
1.,1.5802040099546373
1.0500000000000007,1.4264425538747885
1.1000000000000005,1.2860488187210781
1.1500000000000004,1.1583249759772294
1.2000000000000002,1.0424841869330805
1.25,0.937690897845783
1.3000000000000007,0.8430928096895098
1.3500000000000005,0.7578453655306339
1.4000000000000004,0.6811297595233604
1.4500000000000002,0.6121655158761936
1.5,0.5502186500025722
1.5500000000000007,0.4946063375613362
1.6000000000000005,0.4446989036794766
1.6500000000000004,0.3999198214579103
1.7000000000000002,0.3597442875366462
1.75,0.32369683027433066
1.8000000000000007,0.2913483068806827
1.8500000000000005,0.26231256115760015
1.9000000000000004,0.23624294330518295
1.9500000000000002,0.21282883651169554
2.,0.1917922903002535
2.0500000000000007,0.17288482586816278
2.1000000000000005,0.1558844528373335
2.1500000000000004,0.1405929172794768
2.2,0.12683318731160584
2.25,0.11444717292595855
2.3000000000000007,0.10329367040377534
2.3500000000000005,0.09324651774323255
2.4000000000000004,0.08419294537181697
2.45,0.07603210550712171
2.5,0.06867376349058034
2.5500000000000007,0.06203713495514754
2.6000000000000005,0.056049853585484574
2.6500000000000004,0.050647055332249336
2.7,0.04577056614053209
2.75,0.04136818147054255
2.8000000000000007,0.03739302707613859
2.8500000000000005,0.033802991632113005
2.9000000000000004,0.030560222846173393
2.95,0.027630679647496506
3.,0.024983733908284726
3.0500000000000007,0.022591815929811854
3.0999999999999996,0.02043009861458423
3.1500000000000004,0.018476215857548405
3.200000000000001,0.016710011228587597
3.25,0.015113313492897879
3.3000000000000007,0.013669735932129945
3.3499999999999996,0.012364496793959016
3.4000000000000004,0.011184258517065426
3.450000000000001,0.010116983657900161
3.5,0.009151805690029048
3.5500000000000007,0.008278913060728617
3.5999999999999996,0.00748944507675141
3.6500000000000004,0.006775398355222636
3.700000000000001,0.006129542719485687
3.75,0.0055453455459916375
3.8000000000000007,0.0050169036793130325
3.8499999999999996,0.00453888213002631
3.9000000000000004,0.004106458856263312
3.950000000000001,0.0037152750056661833
4.,0.003361390061570803
4.050000000000001,0.0030412413966074605
4.1,0.0027516077895029575
4.15,0.002489576517443785
4.200000000000001,0.002252513598511529
4.25,0.002038037073132055
4.300000000000001,0.001843992691199915
4.35,0.0016684320947138909
4.4,0.0015095930568639665
4.450000000000001,0.0013658816387494815
4.5,0.0012358560686347234
4.550000000000001,0.0011182121734752304
4.600000000000001,0.0010117702130899202
4.65,0.0009154629801866835
4.700000000000001,0.0008283250433510261
4.75,0.0007494830223953159
4.800000000000001,0.0006781467962596082
4.850000000000001,0.0006136015534273604
4.9,0.0005552006036255671
4.950000000000001,0.0005023588774992662
5.,0.0004545470480828256


==> figures/timesepdep/GnoiseSmallmassData.csv <==
-5.,0.000379244176434105
-4.9,0.0004636885227911519
-4.8,0.0005669393460438999
-4.7,0.000693186827335228
-4.6,0.0008475556442496555
-4.5,0.0010363137936370175
-4.4,0.0012671283767072116
-4.3,0.0015493788269457529
-4.2,0.0018945408153702723
-4.1,0.0023166569099663356
-4.,0.0028329139716947367
-3.9,0.0034643519971182587
-3.8,0.004236735083077919
-3.7,0.005181622698216498
-3.5999999999999996,0.006337688949551678
-3.5,0.007752349621777126
-3.4,0.009483772230645374
-3.3,0.011603364222105597
-3.2,0.014198860172590744
-3.0999999999999996,0.017378162279305286
-3.,0.02127413205950113
-2.9,0.026050588261440556
-2.8,0.031909840704876846
-2.6999999999999997,0.03910218729572498
-2.5999999999999996,0.04793792785786192
-2.5,0.05880261004737132
-2.4,0.07217642457036164
-2.3,0.08865890973714737
-2.1999999999999997,0.10900039839209608
-2.0999999999999996,0.13414190946127802
-2.,0.1652653733274945
-1.9,0.20385602760862498
-1.7999999999999998,0.2517782389710955
-1.6999999999999997,0.3113644054104352
-1.5999999999999996,0.38551319440013654
-1.5,0.4777870538488168
-1.4,0.5924882804816398
-1.2999999999999998,0.7346765676777613
-1.1999999999999997,0.9100684303765068
-1.0999999999999996,1.1247324684336482
-1.,1.3844718564045042
-0.8999999999999995,1.6937833071168176
-0.7999999999999998,2.0543268358012927
-0.7000000000000002,2.4629647551449043
-0.5999999999999996,2.9096502647824813
-0.5,3.375738571079579
-0.39999999999999947,3.833548220300102
-0.2999999999999998,4.248025650951144
-0.1999999999999993,4.580965092413713
-0.09999999999999964,4.797370462461341
0.,4.872490573809275
0.10000000000000053,4.797370462461344
0.20000000000000018,4.580965092413713
0.3000000000000007,4.24802565095114
0.40000000000000036,3.8335482203001012
0.5,3.375738571079579
0.6000000000000005,2.909650264782475
0.7000000000000002,2.4629647551449043
0.8000000000000007,2.0543268358012887
0.9000000000000004,1.693783307116816
1.,1.3844718564045042
1.1000000000000005,1.1247324684336468
1.2000000000000002,0.9100684303765058
1.3000000000000007,0.7346765676777602
1.4000000000000004,0.5924882804816392
1.5,0.4777870538488168
1.6000000000000005,0.38551319440013565
1.7000000000000002,0.311364405410435
1.8000000000000007,0.25177823897109497
1.9000000000000004,0.20385602760862473
2.,0.16526537332749447
2.1000000000000005,0.13414190946127774
2.2,0.109000398392096
2.3000000000000007,0.08865890973714713
2.4000000000000004,0.07217642457036155
2.5,0.05880261004737132
2.6000000000000005,0.04793792785786184
2.7,0.03910218729572493
2.8000000000000007,0.03190984070487679
2.9000000000000004,0.026050588261440563
3.,0.021274132059501134
3.0999999999999996,0.017378162279305286
3.200000000000001,0.014198860172590724
3.3000000000000007,0.011603364222105577
3.4000000000000004,0.00948377223064536
3.5,0.007752349621777126
3.5999999999999996,0.006337688949551678
3.700000000000001,0.005181622698216487
3.8000000000000007,0.004236735083077911
3.9000000000000004,0.0034643519971182543
4.,0.0028329139716947362
4.1,0.0023166569099663356
4.200000000000001,0.0018945408153702684
4.300000000000001,0.0015493788269457483
4.4,0.0012671283767072116
4.5,0.0010363137936370175
4.600000000000001,0.0008475556442496529
4.700000000000001,0.000693186827335227
4.800000000000001,0.0005669393460438989
4.9,0.0004636885227911519
5.,0.00037924417643410505


==> figures/timesepdep/TnoiseSmallmassData.csv <==
-5.,3.6144727922529506e-6
-4.97,3.731153269973144e-6
-4.94,3.851761562258604e-6
-4.91,3.97643920173308e-6
-4.88,4.105333319884537e-6
-4.85,4.238596891244881e-6
-4.82,4.376388988854348e-6
-4.79,4.518875051433179e-6
-4.76,4.666227162843175e-6
-4.73,4.8186243442432926e-6
-4.7,4.976252859527893e-6
-4.67,5.139306534317395e-6
-4.64,5.307987090330906e-6
-4.61,5.48250449176862e-6
-4.58,5.663077310559895e-6
-4.55,5.849933104823558e-6
-4.52,6.043308814294386e-6
-4.49,6.243451172497695e-6
-4.46,6.450617135652016e-6
-4.43,6.665074329140808e-6
-4.4,6.887101511393387e-6
-4.37,7.11698905558715e-6
-4.34,7.355039449156744e-6
-4.3100000000000005,7.601567811108808e-6
-4.28,7.856902426713147e-6
-4.25,8.121385299441953e-6
-4.22,8.395372719704486e-6
-4.19,8.679235848772986e-6
-4.16,8.973361317605688e-6
-4.13,9.278151836495576e-6
-4.1,9.59402682021682e-6
-4.07,9.921423016414197e-6
-4.04,0.000010260795141793798
-4.01,0.00001061261651925423
-3.98,0.000010977379710298096
-3.95,0.000011355597141147367
-3.92,0.00001174780171016553
-3.89,0.000012154547372504569
-3.8600000000000003,0.000012576409690390299
-3.83,0.000013013986338405722
-3.8,0.000013467897549138743
-3.77,0.000013938786485945885
-3.74,0.000014427319513906323
-3.71,0.000014934186363373714
-3.68,0.000015460100144358044
-3.6500000000000004,0.000016005797185695318
-3.62,0.000016572036665473897
-3.59,0.0000171595999861972
-3.56,0.000017769289845523436
-3.5300000000000002,0.00001840192894328719
-3.5,0.000019058358257983568
-3.4699999999999998,0.000019739434809148452
-3.44,0.00002044602881260259
-3.41,0.00002117902011870276
-3.38,0.000021939293803550385
-3.35,0.000022727734761469066
-3.3200000000000003,0.00002354522112204911
-3.29,0.000024392616283618287
-3.26,0.000025270759320410012
-3.23,0.000026180453477381212
-3.2,0.000027122452418536217
-3.17,0.00002809744383578637
-3.14,0.000029106029957410242
-3.1100000000000003,0.000030148704413776773
-3.08,0.00003122582482321642
-3.05,0.00003233758034774947
-3.02,0.000033483953334959184
-2.99,0.00003466467400413359
-2.96,0.000035879166947071435
-2.93,0.000037126487990996546
-2.9,0.00003840524970590046
-2.87,0.00003971353352282801
-2.84,0.00004104878605307841
-2.81,0.00004240769674863742
-2.7800000000000002,0.00004378605350644273
-2.75,0.000045178572175423354
-2.72,0.00004657869515062171
-2.69,0.000047978353319009975
-2.66,0.00004936768448936719
-2.63,0.00005073470011360599
-2.6,0.00005206489046724382
-2.5700000000000003,0.000053340756502075516
-2.54,0.00005454125420300006
-2.5100000000000002,0.000055641134396928324
-2.48,0.000056610157454918544
-2.45,0.00005741215805466315
-2.42,0.000058003929960285245
-2.39,0.00005833389440150953
-2.3600000000000003,0.00005834050782622717
-2.33,0.00005795035528688055
-2.3000000000000003,0.00005707586345049824
-2.27,0.00005561255401988427
-2.24,0.00005343573828001308
-2.21,0.00005039653321782459
-2.18,0.00004631705089379681
-2.15,0.000040984578732016926
-2.12,0.00003414452544260406
-2.0900000000000003,0.000025491853657888874
-2.06,0.000014660653109065448
-2.0300000000000002,1.2114236262005362e-6
-2.,-0.000015384469318414637
-1.9700000000000002,-0.000035763838497314967
-1.94,-0.000060695060943467104
-1.9100000000000001,-0.00009110686581563905
-1.88,-0.00012812386052928258
-1.85,-0.0001731104853787586
-1.8200000000000003,-0.00022772554083046542
-1.79,-0.00029399001561232875
-1.7600000000000002,-0.00037437169787078197
-1.73,-0.0004718910282409268
-1.7000000000000002,-0.0005902539229857315
-1.67,-0.0007340189506042314
-1.6400000000000001,-0.0009088084115118572
-1.6100000000000003,-0.001121575715228432
-1.58,-0.0013809451991940954
-1.5500000000000003,-0.0016976454934977934
-1.52,-0.002085064121229467
-1.4900000000000002,-0.0025599597992746834
-1.46,-0.0031433806391607984
-1.4300000000000002,-0.0038618521956103225
-1.4000000000000004,-0.004748920515187285
-1.37,-0.005847163979308829
-1.3400000000000003,-0.007210826532155976
-1.31,-0.00890927755839474
-1.2800000000000002,-0.011031575315366351
-1.25,-0.013692508358211881
-1.2200000000000002,-0.01704062210489812
-1.19,-0.021268918136919522
-1.1600000000000001,-0.026629158086112686
-1.1300000000000003,-0.03345103313044154
-1.1,-0.04216789970338218
-1.0700000000000003,-0.0533513622199488
-1.04,-0.06775773651941372
-1.0100000000000002,-0.08639038195319788
-0.9800000000000004,-0.11058305948488498
-0.9500000000000002,-0.14211083668077304
-0.9199999999999999,-0.1833365273503789
-0.8900000000000006,-0.2374020084317433
-0.8600000000000003,-0.30847457506214687
-0.8300000000000001,-0.40205802092537507
-0.7999999999999998,-0.5253751102717541
-0.7700000000000005,-0.6878205716005205
-0.7400000000000002,-0.9014687616035619
-0.71,-1.1815935972009792
-0.6799999999999997,-1.5471148071407232
-0.6500000000000004,-2.020817518318616
-0.6200000000000001,-2.629095081633852
-0.5899999999999999,-3.4008335762135924
-0.5600000000000005,-4.364893422425536
-0.5300000000000002,-5.545467408334204
-0.5,-6.954452620520876
-0.46999999999999975,-8.579961027334955
-0.4400000000000004,-10.370371335985297
-0.41000000000000014,-12.214130557436315
-0.3799999999999999,-13.917133632953707
-0.35000000000000053,-15.18217343987235
-0.3200000000000003,-15.59860161587054
-0.29000000000000004,-14.654241397629754
-0.2599999999999998,-11.78390993287654
-0.23000000000000043,-6.466539199177841
-0.20000000000000018,1.6278059311666144
-0.16999999999999993,12.460666426962826
-0.14000000000000057,25.465182074743467
-0.11000000000000032,39.473881797031
-0.08000000000000007,52.80465927940022
-0.04999999999999982,63.536518916106154
-0.020000000000000462,69.93203755375771
0.009999999999999787,70.88348201502633
0.040000000000000036,66.22170740753877
0.0699999999999994,56.76479521125566
0.09999999999999964,44.086362116729795
0.1299999999999999,30.097494663904943
0.16000000000000014,16.59953539933485
0.1899999999999995,4.950374162016627
0.21999999999999975,-4.084395910523103
0.25,-10.305214543992426
0.27999999999999936,-13.939315142217033
0.3099999999999996,-15.462541225954123
0.33999999999999986,-15.438756749956951
0.3700000000000001,-14.405411976247368
0.39999999999999947,-12.809829389498608
0.4299999999999997,-10.986697972089646
0.45999999999999996,-9.16250464033104
0.4900000000000002,-7.4737846836094395
0.5199999999999996,-5.989714299628398
0.5499999999999998,-4.7334282569793675
0.5800000000000001,-3.6994684248136123
0.6099999999999994,-2.8667193293714153
0.6399999999999997,-2.207231869643903
0.6699999999999999,-1.6917603067387164
0.7000000000000002,-1.2929000603345266
0.7299999999999995,-0.986601600658658
0.7599999999999998,-0.7526638456401689
0.79,-0.5746399374911968
0.8199999999999994,-0.4394454290822486
0.8499999999999996,-0.33685060109803794
0.8799999999999999,-0.2589622555228833
0.9100000000000001,-0.19974971072695052
0.9399999999999995,-0.15463817303792518
0.9699999999999998,-0.12017434413222852
1.,-0.09375948582163476
1.0299999999999994,-0.07344089881299118
1.0599999999999996,-0.05775161904930206
1.0899999999999999,-0.04558862755048313
1.12,-0.03612110626609253
1.1499999999999995,-0.028721734184727565
1.1799999999999997,-0.02291543075617263
1.21,-0.018341192779659926
1.2400000000000002,-0.014723696408868687
1.2699999999999996,-0.01185215333904732
1.2999999999999998,-0.009564544317305431
1.33,-0.007735836151885494
1.3599999999999994,-0.006269151181032966
1.3899999999999997,-0.0050891282923259205
1.42,-0.0041369141483007365
1.4500000000000002,-0.003366370431303465
1.4799999999999995,-0.0027411909628720778
1.5099999999999998,-0.002232701960375357
1.54,-0.0018181770434893706
1.5699999999999994,-0.0014795415525717215
1.5999999999999996,-0.001202372422375069
1.63,-0.0009751232865386151
1.6600000000000001,-0.0007885218720264792
1.6899999999999995,-0.0006350996809773299
1.7199999999999998,-0.0005088236219617584
1.75,-0.0004048064959595192
1.7799999999999994,-0.0003190786920095243
1.8099999999999996,-0.00024840756194903876
1.8399999999999999,-0.0001901540615527399
1.87,-0.00014215861665553106
1.8999999999999995,-0.00010264998266329913
1.9299999999999997,-0.00007017225208732094
1.96,-0.00004352623006973076
1.9899999999999993,-0.000021722219614339944
2.0199999999999996,-3.941893859222625e-6
2.05,0.000010492573693436973
2.08,0.000022143565774632542
2.1099999999999994,0.0000314784093274487
2.1399999999999997,0.00003888600417454254
2.17,0.000044690416800366045
2.1999999999999993,0.00004916201795197437
2.2299999999999995,0.00005252662758020737
2.26,0.000054973039345364407
2.29,0.00005665922434787715
2.3199999999999994,0.000057717455929330304
2.3499999999999996,0.000058258551177504744
2.38,0.00005837538774355742
2.41,0.00005814582513149417
2.4399999999999995,0.00005763513484845499
2.4699999999999998,0.00005689802602451939
2.5,0.00005598033590572525
2.5299999999999994,0.00005492044300331941
2.5599999999999996,0.00005375045004804096
2.59,0.000052497175594980616
2.62,0.00005118298630643334
2.6499999999999995,0.00004982649636684714
2.6799999999999997,0.00004844315592167337
2.71,0.0000470457466846257
2.7399999999999993,0.00004564479978171652
2.7699999999999996,0.000044248948363276006
2.8,0.00004286522542351542
2.83,0.00004149931553773626
2.8599999999999994,0.00004015576779549086
2.8899999999999997,0.00003883817602037979
2.92,0.0000375493313806572
2.9499999999999993,0.00003629135167394577
2.9799999999999995,0.000035065790885299915
3.01,0.00003387373204693109
3.039999999999999,0.000032715865950705864
3.0700000000000003,0.000031592557865104194
3.0999999999999996,0.000030503904073498572
3.129999999999999,0.000029449779769608166
3.16,0.00002842987960983805
3.1899999999999995,0.0000274437520233662
3.219999999999999,0.0000264908282135275
3.25,0.00002557044664263058
3.2799999999999994,0.000024681873673270092
3.3100000000000005,0.00002382432093784979
3.34,0.00002299695992333156
3.369999999999999,0.000022198934185394192
3.4000000000000004,0.000021429369544847266
3.4299999999999997,0.000020687382567070105
3.459999999999999,0.00001997208758154439
3.49,0.000019282602460234884
3.5199999999999996,0.0000186180533410415
3.549999999999999,0.00001797757845655512
3.58,0.000017360331204827134
3.6099999999999994,0.000016765482578112073
3.6400000000000006,0.000016192223047790944
3.67,0.000015639763993173227
3.6999999999999993,0.000015107338744593861
3.7300000000000004,0.00001459420325227929
3.76,0.0000140996367950181
3.789999999999999,0.000013622941686787453
3.8200000000000003,0.000013163443837840239
3.8499999999999996,0.00001272049237560698
3.879999999999999,0.000012293459461490937
3.91,0.000011881739947395715
3.9399999999999995,0.000011484750953934318
3.969999999999999,0.00001110193138272039
4.,0.000010732741379942709
4.029999999999999,0.000010376661762092175
4.0600000000000005,0.00001003319341439699
4.09,9.701856671603077e-6
4.119999999999999,9.382190685491258e-6
4.15,9.073752789504772e-6
4.18,8.776117861495847e-6
4.209999999999999,8.488877692998603e-6
4.24,8.211640361412654e-6
4.27,7.944029616199328e-6
4.299999999999999,7.68568427562121e-6
4.33,7.436257637796392e-6
4.359999999999999,7.195416907050613e-6
4.389999999999999,6.962842635747144e-6
4.42,6.738228184319779e-6
4.449999999999999,6.521279197887299e-6
4.48,6.311713100838556e-6
4.51,6.109258609205201e-6
4.539999999999999,5.9136552608202165e-6
4.57,5.724652963125089e-6
4.6,5.542011558394848e-6
4.629999999999999,5.365500406076437e-6
4.66,5.194897981745223e-6
4.6899999999999995,5.029991493194872e-6
4.719999999999999,4.870576510441098e-6
4.75,4.7164566137930716e-6
4.779999999999999,4.567443054876702e-6
4.8100000000000005,4.423354432896922e-6
4.84,4.284016384662762e-6
4.869999999999999,4.14926128807619e-6
4.9,4.018927978481509e-6
4.93,3.892861477477282e-6
4.959999999999999,3.7709127335590584e-6
4.99,3.652938374275232e-6


==> figures/window/arctandat.csv <==
0.,0.06006932619986444
0.005,0.06315053823343814
0.01,0.06656007537603453
0.015,0.07035244483584646
0.02,0.0745946764360289
0.025,0.07937004777696177
0.03,0.08478318120990402
0.035,0.0909671157281513
0.04,0.09809326195229362
0.045,0.1063856220146791
0.05,0.11614138922402095
0.055,0.1277611537321695
0.06,0.14179352418639907
0.065,0.1590008523469575
0.07,0.18045353661405417
0.075,0.20765439784321188
0.08,0.24266275683251465
0.085,0.2880776334043192
0.09,0.34646389258968296
0.095,0.4184958719303813
0.1,0.5
0.105,0.5815041280696185
0.11,0.6535361074103169
0.115,0.7119223665956809
0.12,0.7573372431674853
0.125,0.7923456021567881
0.13,0.8195464633859458
0.135,0.8409991476530425
0.14,0.858206475813601
0.145,0.8722388462678303
0.15,0.8838586107759789
0.155,0.893614377985321
0.16,0.9019067380477064
0.165,0.9090328842718487
0.17,0.915216818790096
0.17500000000000002,0.9206299522230382
0.18,0.9254053235639711
0.185,0.9296475551641535
0.19,0.9334399246239655
0.195,0.9368494617665619
0.2,0.9399306738001356
0.20500000000000002,0.9427283042010934
0.21,0.9452794016481558
0.215,0.9476148898455841
0.22,0.949760771783124
0.225,0.9517390630889858
0.23,0.9535685223914357
0.23500000000000001,0.9552652279881034
0.24,0.9568430370053669
0.245,0.9583139538818435
0.25,0.9596884282742171
0.255,0.9609755975795422
0.26,0.9621834856622958
0.265,0.9633191666981668
0.27,0.9643889010425383
0.275,0.965398248518269
0.28,0.9663521633653878
0.28500000000000003,0.9672550742117367
0.29,0.9681109517409686
0.295,0.968923366203295
0.3,0.9696955364986313
0.305,0.9704303722342138
0.31,0.9711305098991726
0.315,0.9717983440916279
0.32,0.9724360545680795
0.325,0.9730456297513077
0.33,0.9736288872249007
0.335,0.9741874916546063
0.34,0.9747229705048829
0.34500000000000003,0.9752367278600875
0.35000000000000003,0.9757300566111834
0.355,0.976204149228685
0.36,0.9766601073092017
0.365,0.9770989500551404
0.37,0.9775216218238827
0.375,0.9779289988632276
0.38,0.9783218953334673
0.385,0.9787010687025779
0.39,0.9790672245892502
0.395,0.9794210211184882
0.4,0.9797630728459856
0.405,0.9800939543002188
0.41000000000000003,0.9804142031849459
0.41500000000000004,0.9807243232794578
0.42,0.9810247870693017
0.425,0.9813160381362226
0.43,0.9815984933326165
0.435,0.9818725447628042
0.44,0.9821385615908342
0.445,0.9823968916922607
0.45,0.9826478631653692
0.455,0.9828917857155943
0.46,0.9831289519253594
0.465,0.983359638420243
0.47000000000000003,0.983584106941203
0.47500000000000003,0.9838026053315643
0.48,0.9840153684465647
0.485,0.9842226189924511
0.49,0.9844245683014055
0.495,0.9846214170479485
0.5,0.9848133559119121


==> figures/window/erfcdat.csv <==
0.,0.00042906033319683827
0.005,0.0007709847844699773
0.01,0.0013498980316300957
0.015,0.0023032661316958864
0.02,0.0038303805675897395
0.025,0.006209665325776133
0.03,0.009815328628645346
0.035,0.015130140010235825
0.04,0.022750131948179216
0.045,0.03337650758481724
0.05,0.04779035227281474
0.055,0.06680720126885809
0.06,0.09121121972586785
0.065,0.12167250457438125
0.07,0.15865525393145705
0.075,0.20232838096364297
0.08,0.25249253754692286
0.085,0.30853753872598694
0.09,0.36944134018176356
0.095,0.4338161673890963
0.1,0.5
0.105,0.5661838326109035
0.11,0.6305586598182362
0.115,0.691462461274013
0.12,0.7475074624530769
0.125,0.7976716190363569
0.13,0.8413447460685429
0.135,0.8783274954256187
0.14,0.9087887802741321
0.145,0.9331927987311419
0.15,0.9522096477271852
0.155,0.9666234924151828
0.16,0.9772498680518208
0.165,0.9848698599897642
0.17,0.9901846713713547
0.17500000000000002,0.9937903346742238
0.18,0.9961696194324102
0.185,0.9976967338683042
0.19,0.9986501019683699
0.195,0.99922901521553
0.2,0.9995709396668032
0.20500000000000002,0.9997673709209645
0.21,0.9998771336100348
0.215,0.9999367907681316
0.22,0.9999683287581669
0.225,0.9999845457031177
0.23,0.9999926565761631
0.23500000000000001,0.9999966023268753
0.24,0.9999984693732634
0.245,0.9999993286715442
0.25,0.9999997133484281
0.255,0.9999998808471466
0.26,0.9999999517869663
0.265,0.9999999810104375
0.27,0.9999999927198899
0.275,0.9999999972834562
0.28,0.9999999990134123
0.28500000000000003,0.9999999996512772
0.29,0.9999999998800397
0.295,0.99999999995984
0.3,0.999999999986916
0.305,0.9999999999958518
0.31,0.9999999999987201
0.315,0.9999999999996158
0.32,0.9999999999998878
0.325,0.9999999999999681
0.33,0.9999999999999912
0.335,0.9999999999999977
0.34,0.9999999999999993
0.34500000000000003,0.9999999999999999
0.35000000000000003,1.
0.355,1.
0.36,1.
0.365,1.
0.37,1.
0.375,1.
0.38,1.
0.385,1.
0.39,1.
0.395,1.
0.4,1.
0.405,1.
0.41000000000000003,1.
0.41500000000000004,1.
0.42,1.
0.425,1.
0.43,1.
0.435,1.
0.44,1.
0.445,1.
0.45,1.
0.455,1.
0.46,1.
0.465,1.
0.47000000000000003,1.
0.47500000000000003,1.
0.48,1.
0.485,1.
0.49,1.
0.495,1.
0.5,1.


==> figures/window/gaussdat.csv <==
0.,0.
0.005,0.013792883256083743
0.01,0.05404053109323459
0.015,0.11750309741540454
0.02,0.19926259708319194
0.025,0.2933517221422838
0.03,0.3934693402873666
0.035,0.49366438335189955
0.04,0.5888877094928127
0.045,0.6753475326416503
0.05,0.7506477912227039
0.055,0.8137295363022992
0.06,0.8646647167633873
0.065,0.9043655551674614
0.07,0.9342714713834697
0.075,0.9560630663765926
0.08,0.9714344992154497
0.085,0.9819369865802188
0.09,0.9888910034617577
0.095,0.9933549887172586
0.1,0.9961340798605272
0.105,0.9978125088818172
0.11,0.9987961400051718
0.115,0.9993556201794314
0.12,0.9996645373720975
0.125,0.9998301433234386
0.13,0.9999163516527703
0.135,0.999959934702607
0.14,0.9999813355308865
0.145,0.9999915433340313
0.15,0.999996273346828
0.155,0.9999984027421172
0.16,0.999999334163853
0.165,0.9999997300421497
0.17,0.9999998935462859
0.17500000000000002,0.9999999591716396
0.18,0.9999999847700203
0.185,0.9999999944744823
0.19,0.9999999980502322
0.195,0.9999999993308414
0.2,0.9999999997766369
0.20500000000000002,0.9999999999274846
0.21,0.9999999999771026
0.215,0.9999999999929681
0.22,0.9999999999978996
0.225,0.9999999999993898
0.23,0.9999999999998276
0.23500000000000001,0.9999999999999526
0.24,0.9999999999999873
0.245,0.9999999999999967
0.25,0.9999999999999992
0.255,0.9999999999999998
0.26,1.
0.265,1.
0.27,1.
0.275,1.
0.28,1.
0.28500000000000003,1.
0.29,1.
0.295,1.
0.3,1.
0.305,1.
0.31,1.
0.315,1.
0.32,1.
0.325,1.
0.33,1.
0.335,1.
0.34,1.
0.34500000000000003,1.
0.35000000000000003,1.
0.355,1.
0.36,1.
0.365,1.
0.37,1.
0.375,1.
0.38,1.
0.385,1.
0.39,1.
0.395,1.
0.4,1.
0.405,1.
0.41000000000000003,1.
0.41500000000000004,1.
0.42,1.
0.425,1.
0.43,1.
0.435,1.
0.44,1.
0.445,1.
0.45,1.
0.455,1.
0.46,1.
0.465,1.
0.47000000000000003,1.
0.47500000000000003,1.
0.48,1.
0.485,1.
0.49,1.
0.495,1.
0.5,1.


==> figures/window/tanhdat.csv <==
0.,0.0012710162630813482
0.005,0.0017729545947921532
0.01,0.002472623156634768
0.015,0.003447451301563542
0.02,0.004804752887159536
0.025,0.006692850924284843
0.03,0.009315959345066682
0.035,0.012953727530695847
0.04,0.01798620996209155
0.045,0.02492442664711403
0.05,0.034445195666211126
0.055,0.047425873177566746
0.06,0.06496916912866402
0.065,0.08839967720705838
0.07,0.11920292202211757
0.075,0.15886910488091505
0.08,0.2086085273260449
0.085,0.2689414213699951
0.09,0.33924363123418266
0.095,0.4174297935376853
0.1,0.5
0.105,0.5825702064623145
0.11,0.6607563687658171
0.115,0.7310585786300049
0.12,0.791391472673955
0.125,0.8411308951190848
0.13,0.8807970779778824
0.135,0.9116003227929417
0.14,0.935030830871336
0.145,0.9525741268224333
0.15,0.9655548043337888
0.155,0.975075573352886
0.16,0.9820137900379085
0.165,0.9870462724693041
0.17,0.9906840406549333
0.17500000000000002,0.9933071490757152
0.18,0.9951952471128405
0.185,0.9965525486984365
0.19,0.9975273768433652
0.195,0.9982270454052078
0.2,0.9987289837369187
0.20500000000000002,0.9990889488055994
0.21,0.9993470346624473
0.215,0.9995320432743671
0.22,0.9996646498695335
0.225,0.9997596882871811
0.23,0.999827797402881
0.23500000000000001,0.9998766054240138
0.24,0.999911580829981
0.245,0.9999366433082502
0.25,0.9999546021312975
0.255,0.9999674705870245
0.26,0.9999766914421586
0.265,0.9999832985781518
0.27,0.9999880328516584
0.275,0.9999914251344263
0.28,0.9999938558253978
0.28500000000000003,0.9999955974988521
0.29,0.9999968454661459
0.295,0.999997739675702
0.3,0.9999983804058308
0.305,0.9999988395095345
0.31,0.9999991684719723
0.315,0.9999994041839921
0.32,0.9999995730791029
0.325,0.9999996940977731
0.33,0.9999997808114574
0.335,0.9999998429445366
0.34,0.9999998874648379
0.34500000000000003,0.9999999193650303
0.35000000000000003,0.9999999422225181
0.355,0.9999999586006245
0.36,0.9999999703360509
0.365,0.9999999787448515
0.37,0.9999999847700205
0.375,0.9999999890872427
0.38,0.9999999921806677
0.385,0.9999999943972036
0.39,0.9999999959854209
0.395,0.9999999971234284
0.4,0.9999999979388463
0.405,0.9999999985231189
0.41000000000000003,0.9999999989417685
0.41500000000000004,0.9999999992417439
0.42,0.9999999994566858
0.425,0.9999999996106983
0.43,0.9999999997210531
0.435,0.9999999998001259
0.44,0.9999999998567839
0.445,0.9999999998973812
0.45,0.9999999999264704
0.455,0.9999999999473137
0.46,0.9999999999622486
0.465,0.99999999997295
0.47000000000000003,0.9999999999806178
0.47500000000000003,0.999999999986112
0.48,0.9999999999900488
0.485,0.9999999999928697
0.49,0.999999999994891
0.495,0.9999999999963392
0.5,0.999999999997377

